Neural Network Ensembles to Real-time Identification of Plug-level Appliance Measurements

The problem of identifying end-use electrical appliances from their individual consumption profiles, known as the appliance identification problem, is a primary stage in both Non-Intrusive Load Monitoring (NILM) and automated plug-wise metering. Therefore, appliance identification has received dedicated studies with various electric appliance signatures, classification models, and evaluation datasets. In this paper, we propose a neural network ensembles approach to address this problem using high resolution measurements. The models are trained on the raw current and voltage waveforms, and thus, eliminating the need for well engineered appliance signatures. We evaluate the proposed model on a publicly available appliance dataset from 55 residential buildings, 11 appliance categories, and over 1000 measurements. We further study the stability of the trained models with respect to training dataset, sampling frequency, and variations in the steady-state operation of appliances.

==> figures/1.csv <==
Time	CurrentSignal	VoltageSignal
0	-0.12695652173913	-0.00206026709279772
0.0333333333333333	-0.121739130434783	0.0110946239013812
0.0666666666666667	-0.116521739130435	0.0240725944526881
0.1	-0.114782608695652	0.0379465814404749
0.133333333333333	-0.107826086956522	0.05254537153293
0.166666666666667	-0.0991304347826086	0.066601986074649
0.2	-0.093913043478261	0.0808412281703002
0.233333333333333	-0.088695652173913	0.0948978427120191
0.266666666666667	-0.0817391304347825	0.108417988814062
0.3	-0.074782608695652	0.121755507362173
0.333333333333333	-0.0660869565217392	0.135452573907088
0.366666666666667	-0.0591304347826087	0.149326560894875
0.4	-0.0521739130434783	0.163748430544458
0.433333333333333	-0.0417391304347826	0.177805045086177
0.466666666666667	-0.0330434782608696	0.191502111631092
0.5	-0.0243478260869565	0.205016550622075
0.533333333333333	-0.0139130434782608	0.218896244720922
0.566666666666667	-0.00173913043478258	0.232593311265837
0.6	0.0104347826086957	0.246832553361488
0.633333333333333	0.0208695652173914	0.260889167903207
0.666666666666667	0.0330434782608695	0.274945782444926
0.7	0.0469565217391306	0.289002396986645
0.733333333333333	0.0591304347826087	0.302882091085493
0.766666666666667	0.0747826086956522	0.316579157630408
0.8	0.0869565217391306	0.33009359662139
0.833333333333333	0.0991304347826087	0.342888939618765
0.866666666666667	0.114782608695652	0.354605638625727
0.9	0.126956521739131	0.365237986531218
0.933333333333333	0.140869565217391	0.375870334436708
0.966666666666667	0.151304347826087	0.386325761899327
1	0.161739130434783	0.397500285355553
1.03333333333333	0.177391304347826	0.408851729254651
1.06666666666667	0.189565217391304	0.419849332268006
1.1	0.201739130434783	0.431023855724232
1.13333333333333	0.215652173913043	0.442198379180459
1.16666666666667	0.227826086956522	0.453007647528821
1.2	0.24	0.463280447437507
1.23333333333333	0.252173913043478	0.473918502454058
1.26666666666667	0.262608695652174	0.4829300308184
1.3	0.274782608695652	0.492301107179546
1.33333333333333	0.285217391304348	0.501130007989956
1.36666666666667	0.295652173913044	0.509958908800365
1.4	0.304347826086957	0.519153064718639
1.43333333333333	0.314782608695652	0.528164593082981
1.46666666666667	0.325217391304348	0.537358749001255
1.5	0.333913043478261	0.546906745805273
1.53333333333333	0.342608695652174	0.555558726172811
1.56666666666667	0.351304347826087	0.565112430087889
1.6	0.36	0.574477799337975
1.63333333333333	0.368695652173913	0.583837461477
1.66666666666667	0.377391304347826	0.593767834722064
1.7	0.387826086956522	0.602613856865655
1.73333333333333	0.394782608695652	0.610147243465358
1.76666666666667	0.401739130434783	0.617395274512042
1.8	0.410434782608696	0.6242438077845
1.83333333333333	0.417391304347826	0.633774683255336
1.86666666666667	0.422608695652174	0.643705056500399
1.9	0.429565217391304	0.654149069740897
1.93333333333333	0.434782608695652	0.664935509645018
1.96666666666667	0.44	0.67469466955827
2	0.44695652173913	0.68354069170186
2.03333333333333	0.450434782608696	0.691987216071225
2.06666666666667	0.459130434782609	0.699577673781532
2.1	0.464347826086957	0.707681771487273
2.13333333333333	0.471304347826087	0.715443442529392
2.16666666666667	0.478260869565218	0.722634402465472
2.2	0.483478260869565	0.728398584636457
2.23333333333333	0.488695652173913	0.734904691245292
2.26666666666667	0.492173913043478	0.741924437849561
2.3	0.497391304347826	0.751112886656774
2.33333333333333	0.502608695652174	0.75973062435795
2.36666666666667	0.506086956521739	0.768234219837918
2.4	0.511304347826087	0.774911539778564
2.43333333333333	0.514782608695652	0.781189361944984
2.46666666666667	0.518260869565218	0.786439904120534
2.5	0.521739130434783	0.792032872959708
2.53333333333333	0.525217391304348	0.798310695126127
2.56666666666667	0.52695652173913	0.805330441730396
2.6	0.530434782608695	0.813834037210364
2.63333333333333	0.533913043478261	0.821595708252483
2.66666666666667	0.537391304347826	0.828786668188563
2.7	0.542608695652174	0.835806414792832
2.73333333333333	0.546086956521739	0.842312521401666
2.76666666666667	0.551304347826087	0.848818628010501
2.8	0.556521739130435	0.854525739070882
2.83333333333333	0.56	0.85943385458281
2.86666666666667	0.563478260869565	0.864456112315946
2.9	0.568695652173913	0.868451090058213
2.93333333333333	0.572173913043478	0.873815774454971
2.96666666666667	0.575652173913043	0.879237529962333
3	0.575652173913043	0.885914849902979
3.03333333333333	0.580869565217391	0.892420956511814
3.06666666666667	0.582608695652174	0.898527565346422
3.1	0.587826086956522	0.90463417418103
3.13333333333333	0.59304347826087	0.910969067458053
3.16666666666667	0.598260869565218	0.917303960735076
3.2	0.601739130434783	0.9221550051364
3.23333333333333	0.608695652173913	0.925408058440817
3.26666666666667	0.613913043478261	0.928832325077046
3.3	0.617391304347826	0.932427805045086
3.33333333333333	0.624347826086957	0.936023285013126
3.36666666666667	0.627826086956522	0.939961191644789
3.4	0.63304347826087	0.943956169387056
3.43333333333333	0.638260869565217	0.948122360461135
3.46666666666667	0.643478260869565	0.951717840429175
3.5	0.648695652173913	0.955655747060838
3.53333333333333	0.652173913043478	0.959422440360689
3.56666666666667	0.655652173913043	0.962504280333295
3.6	0.660869565217391	0.964330555872617
3.63333333333333	0.666086956521739	0.966841684739185
3.66666666666667	0.669565217391304	0.96826846250428
3.7	0.67304347826087	0.969923524711791
3.73333333333333	0.678260869565217	0.971521515808698
3.76666666666667	0.685217391304348	0.973519004679831
3.8	0.688695652173913	0.975687706882776
3.83333333333333	0.692173913043478	0.977628124643305
3.86666666666667	0.695652173913044	0.979454400182628
3.9	0.700869565217391	0.980881177947723
3.93333333333333	0.706086956521739	0.982707453487045
3.96666666666667	0.709565217391305	0.98413423125214
4	0.714782608695652	0.986131720123274
4.03333333333333	0.718260869565218	0.98772971122018
4.06666666666667	0.721739130434783	0.988642848989841
4.1	0.726956521739131	0.989898413423125
4.13333333333333	0.730434782608696	0.99132519118822
4.16666666666667	0.735652173913044	0.99280904006392
4.2	0.740869565217391	0.993665106722977
4.23333333333333	0.742608695652174	0.994977742266865
4.26666666666667	0.749565217391305	0.995833808925922
4.3	0.75304347826087	0.996575733363771
4.33333333333333	0.758260869565217	0.997660084465243
4.36666666666667	0.763478260869565	0.998402008903093
4.4	0.768695652173913	0.998744435566716
4.43333333333333	0.773913043478261	0.998915648898528
4.46666666666667	0.780869565217391	0.999086862230339
4.5	0.786086956521739	0.999657573336377
4.53333333333333	0.79304347826087	1
4.56666666666667	0.796521739130435	1
4.6	0.805217391304348	0.999828786668188
4.63333333333333	0.810434782608696	0.999657573336377
4.66666666666667	0.817391304347826	0.999657573336377
4.7	0.822608695652174	1
4.73333333333333	0.831304347826087	0.999657573336377
4.76666666666667	0.836521739130435	0.999486360004566
4.8	0.843478260869565	0.999086862230339
4.83333333333333	0.848695652173913	0.998744435566716
4.86666666666667	0.857391304347826	0.998002511128867
4.9	0.864347826086957	0.997317657801621
4.93333333333333	0.87304347826087	0.99640452003196
4.96666666666667	0.88	0.995491382262299
5	0.888695652173913	0.993322680059354
5.03333333333333	0.895652173913043	0.99132519118822
5.06666666666667	0.906086956521739	0.987558497888369
5.1	0.91304347826087	0.983221093482479
5.13333333333333	0.921739130434783	0.978541262412967
5.16666666666667	0.928695652173913	0.974945782444926
5.2	0.935652173913044	0.970608378039036
5.23333333333333	0.942608695652174	0.965757333637713
5.26666666666667	0.947826086956522	0.95748202260016
5.3	0.956521739130435	0.948978427120192
5.33333333333333	0.961739130434783	0.939961191644789
5.36666666666667	0.96695652173913	0.930601529505764
5.4	0.972173913043478	0.9221550051364
5.43333333333333	0.975652173913044	0.915820111859377
5.46666666666667	0.980869565217392	0.911311494121676
5.5	0.984347826086957	0.907887227485447
5.53333333333333	0.989565217391305	0.902294258646273
5.56666666666667	0.994782608695652	0.894190160940532
5.6	0.998260869565218	0.885572423239356
5.63333333333333	0.996521739130435	0.875813263326104
5.66666666666667	1	0.866796027850702
5.7	0.998260869565218	0.858691930144961
5.73333333333333	0.998260869565218	0.850587832439219
5.76666666666667	0.998260869565218	0.842312521401666
5.8	0.994782608695652	0.832553361488415
5.83333333333333	0.991304347826087	0.821938134916105
5.86666666666667	0.987826086956522	0.81092341056957
5.9	0.982608695652174	0.801221321766922
5.93333333333333	0.975652173913044	0.791290948521858
5.96666666666667	0.968695652173913	0.78158885971921
6	0.96	0.77125898869992
6.03333333333333	0.947826086956522	0.761214473233649
6.06666666666667	0.935652173913044	0.751455313320397
6.1	0.925217391304348	0.741924437849561
6.13333333333333	0.907826086956522	0.732907202374158
6.16666666666667	0.893913043478261	0.722805615797284
6.2	0.876521739130435	0.713103526994635
6.23333333333333	0.860869565217391	0.703344367081383
6.26666666666667	0.843478260869565	0.693242780504509
6.3	0.824347826086957	0.683141193927634
6.33333333333333	0.805217391304348	0.67395274512042
6.36666666666667	0.786086956521739	0.664250656317772
6.4	0.766956521739131	0.655062207510558
6.43333333333333	0.749565217391305	0.645873758703344
6.46666666666667	0.730434782608696	0.637027736559753
6.5	0.714782608695652	0.62709736331469
6.53333333333333	0.693913043478261	0.617566487843854
6.56666666666667	0.678260869565217	0.608035612373017
6.6	0.657391304347826	0.597363314690104
6.63333333333333	0.64	0.587832439219267
6.66666666666667	0.624347826086957	0.577559639310581
6.7	0.605217391304348	0.56691587718297
6.73333333333333	0.587826086956522	0.557002625271088
6.76666666666667	0.572173913043478	0.546547197808469
6.8	0.558260869565217	0.535914849902979
6.83333333333333	0.540869565217391	0.525459422440361
6.86666666666667	0.52695652173913	0.514650154091999
6.9	0.51304347826087	0.503475630635772
6.93333333333333	0.499130434782609	0.492118479625614
6.96666666666667	0.486956521739131	0.481303504166191
7	0.474782608695652	0.470494235817829
7.03333333333333	0.466086956521739	0.458777536810866
7.06666666666667	0.453913043478261	0.447962561351444
7.1	0.443478260869565	0.436788037895217
7.13333333333333	0.434782608695652	0.424352242894647
7.16666666666667	0.426086956521739	0.41228170300194
7.2	0.415652173913043	0.400924551991782
7.23333333333333	0.40695652173913	0.390109576532359
7.26666666666667	0.396521739130435	0.380561579728341
7.3	0.389565217391304	0.370648327816459
7.33333333333333	0.382608695652174	0.361094623901381
7.36666666666667	0.377391304347826	0.351004451546627
7.4	0.372173913043478	0.341091199634745
7.43333333333333	0.368695652173913	0.329916676178518
7.46666666666667	0.365217391304348	0.318382604725488
7.5	0.361739130434783	0.306306357721721
7.53333333333333	0.36	0.29387056272115
7.56666666666667	0.358260869565217	0.281976943271316
7.6	0.356521739130435	0.270077616710421
7.63333333333333	0.354782608695652	0.258543545257391
7.66666666666667	0.354782608695652	0.247551649355096
7.7	0.356521739130435	0.23637712589887
7.73333333333333	0.356521739130435	0.225385229996576
7.76666666666667	0.354782608695652	0.214387626983221
7.8	0.356521739130435	0.202676635087319
7.83333333333333	0.354782608695652	0.191142563634288
7.86666666666667	0.35304347826087	0.178883689076589
7.9	0.351304347826087	0.166630521629951
7.93333333333333	0.351304347826087	0.153835178632576
7.96666666666667	0.349565217391304	0.141941559182742
8	0.347826086956522	0.129323136628239
8.03333333333333	0.346086956521739	0.11616824563406
8.06666666666667	0.344347826086957	0.103549823079557
8.1	0.340869565217391	0.0905718525282502
8.13333333333333	0.339130434782609	0.0774169615340714
8.16666666666667	0.337391304347826	0.0640794429859604
8.2	0.333913043478261	0.0509245519917818
8.23333333333333	0.332173913043478	0.0383061294372788
8.26666666666667	0.328695652173913	0.0249743180002282
8.3	0.321739130434783	0.0119963474489213
8.33333333333333	0.318260869565218	-0.000981623102385587
8.36666666666667	0.311304347826087	-0.0141365140965644
8.4	0.304347826086957	-0.0278335806414793
8.43333333333333	0.297391304347826	-0.0411710991895903
8.46666666666667	0.290434782608696	-0.0552277137313092
8.5	0.28	-0.0691074078301565
8.53333333333333	0.271304347826087	-0.0829813948179431
8.56666666666667	0.260869565217391	-0.0966784613628581
8.6	0.250434782608696	-0.109839059468097
8.63333333333333	0.24	-0.123176578016208
8.66666666666667	0.227826086956522	-0.136331469010387
8.7	0.219130434782609	-0.150388083552106
8.73333333333333	0.205217391304348	-0.164804246090629
8.76666666666667	0.19304347826087	-0.178683940189476
8.8	0.180869565217391	-0.192563634288323
8.83333333333333	0.170434782608696	-0.206260700833238
8.86666666666667	0.156521739130435	-0.219957767378153
8.9	0.140869565217391	-0.23383175436594
8.93333333333333	0.128695652173913	-0.247351900467983
8.96666666666667	0.114782608695652	-0.261585435452574
9	0.0991304347826087	-0.275824677548225
9.03333333333334	0.0817391304347828	-0.289704371647072
9.06666666666667	0.0643478260869566	-0.303218810638055
9.1	0.048695652173913	-0.316196781189362
9.13333333333333	0.031304347826087	-0.328632576189933
9.16666666666667	0.0156521739130435	-0.341427919187307
9.2	-0.00173913043478258	-0.353504166191074
9.23333333333333	-0.0173913043478261	-0.365397785640909
9.26666666666667	-0.0347826086956522	-0.376931857093939
9.3	-0.0504347826086957	-0.388825476543774
9.33333333333333	-0.0660869565217392	-0.400182627553932
9.36666666666667	-0.0800000000000001	-0.411174523456227
9.4	-0.0956521739130434	-0.422349046912453
9.43333333333333	-0.111304347826087	-0.432804474375071
9.46666666666667	-0.125217391304348	-0.443436822280562
9.5	-0.139130434782609	-0.453167446638512
9.53333333333333	-0.15304347826087	-0.463263326104326
9.56666666666667	-0.165217391304348	-0.472993950462276
9.6	-0.177391304347826	-0.482724574820226
9.63333333333333	-0.19304347826087	-0.4919187307385
9.66666666666667	-0.203478260869565	-0.501289807099646
9.7	-0.215652173913043	-0.511562607008332
9.73333333333333	-0.231304347826087	-0.520756762926607
9.76666666666667	-0.241739130434783	-0.530487387284557
9.8	-0.253913043478261	-0.539858463645703
9.83333333333333	-0.266086956521739	-0.548869992010045
9.86666666666667	-0.274782608695652	-0.558058440817258
9.9	-0.28695652173913	-0.566893048738728
9.93333333333333	-0.295652173913043	-0.576247003766693
9.96666666666667	-0.306086956521739	-0.585264239242096
10	-0.314782608695652	-0.594110261385687
10.0333333333333	-0.325217391304348	-0.602556785755051
10.0666666666667	-0.332173913043478	-0.611060381235019
10.1	-0.342608695652174	-0.617908914507476
10.1333333333333	-0.347826086956522	-0.625670585549595
10.1666666666667	-0.358260869565217	-0.634859034356809
10.2	-0.36695652173913	-0.645987900924552
10.2333333333333	-0.375652173913044	-0.657744549708937
10.2666666666667	-0.382608695652174	-0.668530989613058
10.3	-0.39304347826087	-0.67829014952631
10.3333333333333	-0.4	-0.686907887227485
10.3666666666667	-0.408695652173913	-0.694669558269604
10.4	-0.415652173913044	-0.702260015979911
10.4333333333333	-0.422608695652174	-0.709622189247803
10.4666666666667	-0.431304347826087	-0.71721264695811
10.5	-0.436521739130435	-0.724232393562379
10.5333333333333	-0.443478260869565	-0.730167789065175
10.5666666666667	-0.448695652173913	-0.736502682342199
10.6	-0.453913043478261	-0.74386485561009
10.6333333333333	-0.460869565217391	-0.75179773998402
10.6666666666667	-0.467826086956522	-0.760643762127611
10.7	-0.471304347826087	-0.768576646501541
10.7333333333333	-0.48	-0.775938819769433
10.7666666666667	-0.485217391304348	-0.78278735304189
10.8	-0.493913043478261	-0.788951032987102
10.8333333333333	-0.499130434782609	-0.794544001826275
10.8666666666667	-0.502608695652174	-0.800308183997261
10.9	-0.509565217391304	-0.807841570596964
10.9333333333333	-0.514782608695652	-0.815774454970894
10.9666666666667	-0.52	-0.823364912681201
11	-0.525217391304348	-0.83038465928547
11.0333333333333	-0.530434782608696	-0.837233192557927
11.0666666666667	-0.535652173913044	-0.84356808583495
11.1	-0.542608695652174	-0.84910398356352
11.1333333333333	-0.547826086956522	-0.855438876840543
11.1666666666667	-0.55304347826087	-0.86137427234334
11.2	-0.556521739130435	-0.866225316744664
11.2333333333333	-0.563478260869565	-0.87096221892478
11.2666666666667	-0.566956521739131	-0.875642049994293
11.3	-0.573913043478261	-0.881406232165278
11.3333333333333	-0.579130434782609	-0.888083552105924
11.3666666666667	-0.586086956521739	-0.89401894760872
11.4	-0.589565217391304	-0.899954343111517
11.4333333333333	-0.596521739130435	-0.905718525282502
11.4666666666667	-0.601739130434783	-0.911653920785299
11.5	-0.60695652173913	-0.916733249629038
11.5333333333333	-0.612173913043478	-0.921584294030362
11.5666666666667	-0.617391304347826	-0.924666134002968
11.6	-0.622608695652174	-0.92769090286497
11.6333333333333	-0.627826086956522	-0.931685880607237
11.6666666666667	-0.63304347826087	-0.935795000570711
11.7	-0.638260869565217	-0.939618764981167
11.7333333333333	-0.641739130434783	-0.943956169387056
11.7666666666667	-0.648695652173913	-0.948407716014154
11.8	-0.653913043478261	-0.952231480424609
11.8333333333333	-0.660869565217391	-0.955655747060838
11.8666666666667	-0.664347826086957	-0.959593653692501
11.9	-0.669565217391304	-0.962333067001484
11.9333333333333	-0.676521739130435	-0.964501769204429
11.9666666666667	-0.68	-0.967012898070996
12	-0.685217391304348	-0.96826846250428
12.0333333333333	-0.690434782608696	-0.970608378039037
12.0666666666667	-0.695652173913043	-0.972206369135943
12.1	-0.699130434782609	-0.974032644675266
12.1333333333333	-0.702608695652174	-0.97620134687821
12.1666666666667	-0.707826086956522	-0.977970551306929
12.2	-0.71304347826087	-0.97979682684625
12.2333333333333	-0.718260869565217	-0.981623102385572
12.2666666666667	-0.723478260869565	-0.983221093482479
12.3	-0.726956521739131	-0.984476657915763
12.3333333333333	-0.732173913043478	-0.985903435680858
12.3666666666667	-0.739130434782609	-0.987558497888369
12.4	-0.742608695652174	-0.988985275653464
12.4333333333333	-0.749565217391304	-0.990069626754937
12.4666666666667	-0.754782608695652	-0.991496404520032
12.5	-0.76	-0.992580755621505
12.5333333333333	-0.765217391304348	-0.9940075333866
12.5666666666667	-0.770434782608696	-0.994920671156261
12.6	-0.775652173913044	-0.996176235589545
12.6333333333333	-0.780869565217391	-0.996575733363771
12.6666666666667	-0.786086956521739	-0.997431800022829
12.7	-0.79304347826087	-0.998002511128867
12.7333333333333	-0.798260869565217	-0.999086862230339
12.7666666666667	-0.803478260869565	-0.999086862230339
12.8	-0.810434782608696	-0.999429288893962
12.8333333333333	-0.817391304347826	-0.999429288893962
12.8666666666667	-0.822608695652174	-1
12.9	-0.829565217391304	-0.999600502225773
12.9333333333333	-0.834782608695652	-1
12.9666666666667	-0.841739130434783	-0.999600502225773
13	-0.848695652173913	-1
13.0333333333333	-0.855652173913044	-0.999771715557585
13.0666666666667	-0.862608695652174	-0.999771715557585
13.1	-0.867826086956522	-0.999429288893962
13.1333333333333	-0.874782608695652	-0.999086862230339
13.1666666666667	-0.881739130434783	-0.998915648898528
13.2	-0.888695652173913	-0.998344937792489
13.2333333333333	-0.895652173913044	-0.997431800022829
13.2666666666667	-0.904347826086957	-0.996575733363771
13.3	-0.909565217391304	-0.995491382262299
13.3333333333333	-0.918260869565217	-0.993836320054788
13.3666666666667	-0.928695652173913	-0.991895902294259
13.4	-0.933913043478261	-0.988642848989841
13.4333333333333	-0.944347826086957	-0.983963017920329
13.4666666666667	-0.951304347826087	-0.979226115740212
13.5	-0.956521739130435	-0.975116995776738
13.5333333333333	-0.965217391304348	-0.971293231366282
13.5666666666667	-0.970434782608696	-0.966099760301335
13.6	-0.977391304347826	-0.959593653692501
13.6333333333333	-0.982608695652174	-0.952573907088232
13.6666666666667	-0.986086956521739	-0.944127382718868
13.7	-0.991304347826087	-0.93294144504052
13.7333333333333	-0.99304347826087	-0.923410569569684
13.7666666666667	-0.99304347826087	-0.915991325191188
13.8	-0.994782608695652	-0.911653920785299
13.8333333333333	-0.998260869565217	-0.908400867480881
13.8666666666667	-0.998260869565217	-0.903207396415934
13.9	-1	-0.895616938705627
13.9333333333333	-0.998260869565217	-0.886257276566602
13.9666666666667	-0.998260869565217	-0.876726401095765
14	-0.998260869565217	-0.867880378952174
14.0333333333333	-0.996521739130435	-0.859205570140395
14.0666666666667	-0.99304347826087	-0.851101472434654
14.1	-0.991304347826087	-0.842483734733478
14.1333333333333	-0.986086956521739	-0.832724574820226
14.1666666666667	-0.982608695652174	-0.822109348247917
14.2	-0.977391304347826	-0.81092341056957
14.2333333333333	-0.970434782608696	-0.799908686223034
14.2666666666667	-0.963478260869565	-0.790035384088574
14.3	-0.954782608695652	-0.780105010843511
14.3333333333333	-0.946086956521739	-0.770574135372674
14.3666666666667	-0.937391304347826	-0.7604725487958
14.4	-0.928695652173913	-0.750713388882548
14.4333333333333	-0.916521739130435	-0.7410113000799
14.4666666666667	-0.904347826086957	-0.731080926834836
14.5	-0.890434782608696	-0.721150553589773
14.5333333333333	-0.876521739130435	-0.711448464787125
14.5666666666667	-0.860869565217391	-0.702031731537496
14.6	-0.843478260869565	-0.692329642734848
14.6333333333333	-0.827826086956522	-0.683312407259445
14.6666666666667	-0.80695652173913	-0.673781531788609
14.7	-0.787826086956522	-0.663851158543545
14.7333333333333	-0.765217391304348	-0.654833923068143
14.7666666666667	-0.744347826086956	-0.645816687592741
14.8	-0.721739130434783	-0.636114598790092
14.8333333333333	-0.700869565217391	-0.626754936651067
14.8666666666667	-0.676521739130435	-0.617737701175665
14.9	-0.655652173913044	-0.608320967926036
14.9333333333333	-0.631304347826087	-0.59804816801735
14.9666666666667	-0.610434782608696	-0.588517292546513
15	-0.586086956521739	-0.578815203743865
15.0333333333333	-0.563478260869565	-0.568142906060952
15.0666666666667	-0.542608695652174	-0.55733934482365
15.1	-0.518260869565217	-0.546524369364228
15.1333333333333	-0.497391304347826	-0.535892021458738
15.1666666666667	-0.478260869565217	-0.52544230110718
15.2	-0.453913043478261	-0.514986873644561
15.2333333333333	-0.434782608695652	-0.504171898185139
15.2666666666667	-0.413913043478261	-0.493539550279648
15.3	-0.394782608695652	-0.483449377924895
15.3333333333333	-0.375652173913044	-0.472274854468668
15.3666666666667	-0.358260869565217	-0.461277251455313
15.4	-0.340869565217391	-0.450644903549823
15.4333333333333	-0.325217391304348	-0.438933911653921
15.4666666666667	-0.307826086956522	-0.427217212646958
15.5	-0.292173913043478	-0.415500513639995
15.5333333333333	-0.278260869565217	-0.404508617737701
15.5666666666667	-0.264347826086957	-0.395674009816231
15.6	-0.252173913043478	-0.386126013012213
15.6333333333333	-0.24	-0.376395388654263
15.6666666666667	-0.229565217391304	-0.366299509188449
15.7	-0.219130434782609	-0.355667161282959
15.7333333333333	-0.210434782608696	-0.344675265380664
15.7666666666667	-0.2	-0.33367766236731
15.8	-0.19304347826087	-0.322503138911083
15.8333333333333	-0.184347826086957	-0.310609519461249
15.8666666666667	-0.177391304347826	-0.299434996005022
15.9	-0.170434782608696	-0.288260472548796
15.9333333333333	-0.163478260869565	-0.276909028649698
15.9666666666667	-0.158260869565217	-0.265551877639539
16	-0.154782608695652	-0.254200433740441
16.0333333333333	-0.151304347826087	-0.24266636228741
16.0666666666667	-0.146086956521739	-0.231668759274055
16.1	-0.142608695652174	-0.220676863371761
16.1333333333333	-0.140869565217391	-0.208423695925123
16.1666666666667	-0.139130434782609	-0.19670699691816
16.2	-0.137391304347826	-0.184630749914393
16.2333333333333	-0.135652173913043	-0.172737130464559
16.2666666666667	-0.133913043478261	-0.159941787467184
16.3	-0.133913043478261	-0.147682912909485
16.3333333333333	-0.132173913043478	-0.134887569912111
16.3666666666667	-0.130434782608696	-0.121732678917932
16.4	-0.128695652173913	-0.109296883917361
16.4333333333333	-0.12695652173913	-0.0965015409199864
16.4666666666667	-0.12695652173913	-0.0838831183654835
16.5	-0.123478260869565	-0.0705455998173725
16.5333333333333	-0.121739130434783	-0.0577502568199977
16.5666666666667	-0.118260869565217	-0.0435167218354069
16.6	-0.114782608695652	-0.0305387512841
16.6333333333333	-0.111304347826087	-0.0173838602899212
16.6666666666667	-0.107826086956522	-0.00404634174181029


==> figures/10.csv <==
Time	CurrentSignal	VoltageSignal
0	0.00249376558603487	0.0166455630852167
0.0333333333333333	0.00249376558603487	0.0310684571198774
0.0666666666666667	0.0124688279301746	0.0444479466124676
0.1	0.027431421446384	0.0581752376190814
0.133333333333333	0.032418952618454	0.0715655959089847
0.166666666666667	0.0423940149625937	0.0846081526848645
0.2	0.0423940149625937	0.0979985109747681
0.233333333333333	0.0523690773067331	0.111041067750648
0.266666666666667	0.0573566084788031	0.123051088781771
0.3	0.0673316708229428	0.136778379788385
0.333333333333333	0.0773067331670823	0.149820936564264
0.366666666666667	0.0872817955112219	0.162526560623434
0.4	0.0922693266832917	0.175906050116024
0.433333333333333	0.0922693266832917	0.187916071147147
0.466666666666667	0.0972568578553616	0.201306429437051
0.5	0.107231920199501	0.214348986212931
0.533333333333333	0.117206982543641	0.227043741474787
0.566666666666667	0.127182044887781	0.239749365533957
0.6	0.13715710723192	0.253476656540571
0.633333333333333	0.13715710723192	0.265834479085717
0.666666666666667	0.14214463840399	0.278877035861597
0.7	0.1571072319202	0.290550124176009
0.733333333333333	0.162094763092269	0.303244879437866
0.766666666666667	0.167082294264339	0.315254900468989
0.8	0.182044887780549	0.326580187269378
0.833333333333333	0.177057356608479	0.33825327558379
0.866666666666667	0.187032418952618	0.349578562384179
0.9	0.187032418952618	0.361251650698592
0.933333333333333	0.201995012468828	0.373609473243738
0.966666666666667	0.206982543640898	0.384934760044127
1	0.216957605985037	0.397977316820007
1.03333333333333	0.216957605985037	0.40965040513442
1.06666666666667	0.226932668329177	0.421312624651519
1.1	0.231920199501247	0.433333514479955
1.13333333333333	0.236907730673317	0.444995733997055
1.16666666666667	0.246882793017456	0.457353556542201
1.2	0.256857855361596	0.467994109111856
1.23333333333333	0.266832917705736	0.479319395912245
1.26666666666667	0.261845386533666	0.491340285740681
1.3	0.261845386533666	0.501633036796313
1.33333333333333	0.271820448877806	0.512273589365969
1.36666666666667	0.281795511221945	0.522914141935624
1.4	0.281795511221945	0.533206892991256
1.43333333333333	0.296758104738155	0.543162711330178
1.46666666666667	0.296758104738155	0.552770728155076
1.5	0.306733167082294	0.563759082238755
1.53333333333333	0.306733167082294	0.57301929754963
1.56666666666667	0.321695760598504	0.584007651633309
1.6	0.326683291770574	0.593615668458207
1.63333333333333	0.336658354114713	0.603571486797128
1.66666666666667	0.341645885286783	0.61352730513605
1.7	0.351620947630923	0.622102786216191
1.73333333333333	0.356608478802993	0.631710803041089
1.76666666666667	0.361596009975062	0.640297152918544
1.8	0.376558603491272	0.648187899767951
1.83333333333333	0.371571072319202	0.656774249645405
1.86666666666667	0.381546134663342	0.663632460750056
1.9	0.386533665835411	0.67255574334422
1.93333333333333	0.396508728179551	0.67907702173216
1.96666666666667	0.411471321695761	0.687315570095591
2	0.416458852867831	0.695217185742312
2.03333333333333	0.411471321695761	0.702760131077696
2.06666666666667	0.4214463840399	0.709629210979659
2.1	0.43142144638404	0.719585029318581
2.13333333333333	0.44139650872818	0.726106307706521
2.16666666666667	0.446384039900249	0.735029590300685
2.2	0.466334164588529	0.743605071380826
2.23333333333333	0.471321695760599	0.751843619744257
2.26666666666667	0.471321695760599	0.759397433876954
2.3	0.481296758104738	0.765918712264894
2.33333333333333	0.486284289276808	0.772439990652835
2.36666666666667	0.491271820448878	0.779993804785531
2.4	0.501246882793017	0.786515083173472
2.43333333333333	0.511221945137157	0.792688560047388
2.46666666666667	0.506234413965087	0.800242374180085
2.5	0.526184538653367	0.807100585284735
2.53333333333333	0.536159600997506	0.813969665186699
2.56666666666667	0.541147132169576	0.821860412036106
2.6	0.551122194513716	0.827696956193312
2.63333333333333	0.561097256857855	0.83525077032601
2.66666666666667	0.556109725685785	0.842456782944683
2.7	0.546134663341646	0.848978061332623
2.73333333333333	0.556109725685785	0.856868808182031
2.76666666666667	0.571072319201995	0.863737888083994
2.8	0.586034912718205	0.868889698010467
2.83333333333333	0.610972568578554	0.87643264334585
2.86666666666667	0.610972568578554	0.882269187503057
2.9	0.605985037406484	0.888790465890997
2.93333333333333	0.620947630922693	0.894290077331493
2.96666666666667	0.635910224438903	0.898746284229919
3	0.645885286783042	0.904930629901148
3.03333333333333	0.660847880299252	0.910071571030308
3.06666666666667	0.670822942643392	0.914538646726047
3.1	0.665835411471322	0.920027389369229
3.13333333333333	0.675810473815461	0.923461929320211
3.16666666666667	0.695760598503741	0.928613739246684
3.2	0.71072319201995	0.935135017634624
3.23333333333333	0.725685785536159	0.938558688788292
3.26666666666667	0.740648379052369	0.943025764484031
3.3	0.740648379052369	0.948177574410504
3.33333333333333	0.740648379052369	0.951264312847462
3.36666666666667	0.760598503740648	0.954698852798443
3.4	0.780548628428928	0.959502861210893
3.43333333333333	0.790523690773067	0.963622135392608
3.46666666666667	0.810473815461346	0.965676338084809
3.5	0.810473815461346	0.968426143805057
3.53333333333333	0.795511221945137	0.970828148011282
3.56666666666667	0.815461346633416	0.973230152217506
3.6	0.835411471321696	0.974947422192997
3.63333333333333	0.850374064837905	0.976664692168488
3.66666666666667	0.860349127182045	0.979066696374713
3.7	0.870324189526184	0.980088363322156
3.73333333333333	0.850374064837905	0.982490367528381
3.76666666666667	0.855361596009975	0.984207637503872
3.8	0.880299251870324	0.985924907479363
3.83333333333333	0.890274314214464	0.987305244738143
3.86666666666667	0.895261845386534	0.987305244738143
3.9	0.905236907730673	0.988674713199611
3.93333333333333	0.885286783042394	0.991076717405835
3.96666666666667	0.870324189526184	0.991761451636569
4	0.895261845386534	0.992793987381327
4.03333333333333	0.920199501246883	0.99347872161206
4.06666666666667	0.925187032418953	0.995195991587551
4.1	0.935162094763092	0.995543793101574
4.13333333333333	0.925187032418953	0.996228527332308
4.16666666666667	0.900249376558603	0.996913261563042
4.2	0.905236907730673	0.997945797307799
4.23333333333333	0.930174563591022	0.997597995793776
4.26666666666667	0.945137157107232	0.997945797307799
4.3	0.955112219451371	0.998630531538533
4.33333333333333	0.950124688279302	0.998630531538533
4.36666666666667	0.925187032418953	1
4.4	0.925187032418953	0.999315265769266
4.43333333333333	0.955112219451371	0.999315265769266
4.46666666666667	0.965087281795511	0.999315265769266
4.5	0.975062344139651	0.998630531538533
4.53333333333333	0.980049875311721	0.998282730024509
4.56666666666667	0.960099750623441	0.997597995793776
4.6	0.940149625935162	0.996565460049018
4.63333333333333	0.965087281795511	0.996228527332308
4.66666666666667	0.985037406483791	0.995195991587551
4.7	0.99002493765586	0.995195991587551
4.73333333333333	1	0.99347872161206
4.76666666666667	0.99002493765586	0.993130920098037
4.8	0.955112219451371	0.991424518919859
4.83333333333333	0.965087281795511	0.988326911685588
4.86666666666667	0.985037406483791	0.986609641710097
4.9	0.99501246882793	0.984903240531919
4.93333333333333	1	0.981805633297647
4.96666666666667	0.99002493765586	0.979751430605446
5	0.960099750623441	0.974262687962263
5.03333333333333	0.945137157107232	0.968763076521768
5.06666666666667	0.965087281795511	0.964643802340052
5.1	0.975062344139651	0.958122523952112
5.13333333333333	0.970074812967581	0.952633781308929
5.16666666666667	0.965087281795511	0.946797237151723
5.2	0.930174563591022	0.94130849450854
5.23333333333333	0.890274314214464	0.935819751865357
5.26666666666667	0.880299251870324	0.927581203501927
5.3	0.900249376558603	0.922092460858744
5.33333333333333	0.900249376558603	0.915571182470804
5.36666666666667	0.900249376558603	0.90870210256884
5.4	0.875311720698254	0.902865558411634
5.43333333333333	0.830423940149626	0.896344280023694
5.46666666666667	0.825436408977556	0.889486068919044
5.5	0.835411471321696	0.882964790531104
5.53333333333333	0.835411471321696	0.875747909115117
5.56666666666667	0.830423940149626	0.869226630727177
5.6	0.815461346633416	0.862705352339237
5.63333333333333	0.775561097256858	0.855847141234587
5.66666666666667	0.755610972568578	0.84829332710189
5.7	0.760598503740648	0.840402580252482
5.73333333333333	0.760598503740648	0.833533500350519
5.76666666666667	0.755610972568578	0.826327487731845
5.8	0.750623441396509	0.819458407829881
5.83333333333333	0.725685785536159	0.812252395211208
5.86666666666667	0.690773067331671	0.804361648361801
5.9	0.690773067331671	0.796807834229103
5.93333333333333	0.70074812967581	0.789254020096406
5.96666666666667	0.690773067331671	0.781015471732975
6	0.690773067331671	0.773124724883568
6.03333333333333	0.675810473815461	0.764886176520137
6.06666666666667	0.640897755610973	0.75699542967073
6.1	0.620947630922693	0.748409079793275
6.13333333333333	0.625935162094763	0.739833598713135
6.16666666666667	0.615960099750623	0.73091031611897
6.2	0.610972568578554	0.722323966241516
6.23333333333333	0.600997506234414	0.713748485161374
6.26666666666667	0.576059850374065	0.705509936797944
6.3	0.551122194513716	0.696934455717803
6.33333333333333	0.551122194513716	0.686630835864857
6.36666666666667	0.546134663341646	0.67874008901545
6.4	0.531172069825436	0.669469004907262
6.43333333333333	0.521197007481297	0.65951318656834
6.46666666666667	0.501246882793017	0.650937705488199
6.5	0.466334164588529	0.640981887149277
6.53333333333333	0.456359102244389	0.631026068810356
6.56666666666667	0.461346633416459	0.621418051985458
6.6	0.446384039900249	0.610777499415802
6.63333333333333	0.43640897755611	0.600136946846147
6.66666666666667	0.42643391521197	0.589496394276491
6.7	0.401496259351621	0.578855841706836
6.73333333333333	0.381546134663342	0.568900023367914
6.76666666666667	0.376558603491272	0.556890002336791
6.8	0.371571072319202	0.546249449767136
6.83333333333333	0.361596009975062	0.53527196448077
6.86666666666667	0.356608478802993	0.523598876166358
6.9	0.336658354114713	0.513643057827436
6.93333333333333	0.321695760598504	0.501969969513024
6.96666666666667	0.316708229426434	0.491340285740681
7	0.316708229426434	0.480004130142979
7.03333333333333	0.301745635910224	0.469711379087347
7.06666666666667	0.296758104738155	0.459070826517692
7.1	0.286783042394015	0.44877807546206
7.13333333333333	0.266832917705736	0.436757185633624
7.16666666666667	0.256857855361596	0.426812236092015
7.2	0.261845386533666	0.415476080494313
7.23333333333333	0.251870324189526	0.405183329438681
7.26666666666667	0.251870324189526	0.394890578383049
7.3	0.241895261845386	0.38390222429937
7.33333333333333	0.226932668329177	0.373261671729715
7.36666666666667	0.211970074812968	0.361251650698592
7.4	0.206982543640898	0.349926363898203
7.43333333333333	0.201995012468828	0.338938009814524
7.46666666666667	0.197007481296758	0.326243254552667
7.5	0.187032418952618	0.314570166238255
7.53333333333333	0.172069825436409	0.301875410976398
7.56666666666667	0.1571072319202	0.289517588431252
7.6	0.15211970074813	0.27784450011684
7.63333333333333	0.14713216957606	0.26651921331645
7.66666666666667	0.14214463840399	0.255193926516061
7.7	0.13715710723192	0.243520838201649
7.73333333333333	0.122194513715711	0.231163015656503
7.76666666666667	0.107231920199501	0.218120458880622
7.8	0.0972568578553616	0.20577350513279
7.83333333333333	0.0972568578553616	0.192035345328863
7.86666666666667	0.0872817955112219	0.179340590067006
7.9	0.082294264339152	0.165950231777103
7.93333333333333	0.0773067331670823	0.152222940770489
7.96666666666667	0.0623441396508728	0.139528185508633
8	0.0523690773067331	0.126137827218729
8.03333333333333	0.0523690773067331	0.111725801981382
8.06666666666667	0.0473815461346634	0.0983354436914783
8.1	0.0374064837905237	0.0849559541988882
8.13333333333333	0.027431421446384	0.0705330601642276
8.16666666666667	0.0174563591022443	0.0571535706716373
8.2	0.00748129675810483	0.0420459424062429
8.23333333333333	0.00748129675810483	0.027286115654872
8.26666666666667	0.00249376558603487	0.0132218919315483
8.3	-0.00748129675810472	-0.00120100210311225
8.33333333333333	-0.0174563591022444	-0.0162977615711933
8.36666666666667	-0.0224438902743143	-0.0303728540918304
8.4	-0.0324189526184538	-0.0437632123817339
8.43333333333333	-0.0423940149625935	-0.0574905033883476
8.46666666666667	-0.0374064837905237	-0.0708699928809378
8.5	-0.0473815461346634	-0.0839125496568177
8.53333333333333	-0.0523690773067332	-0.096270372201964
8.56666666666667	-0.0623441396508728	-0.109997663208578
8.6	-0.0723192019950125	-0.122018553037014
8.63333333333333	-0.0872817955112221	-0.135061109812894
8.66666666666667	-0.0822942643391522	-0.14741893235804
8.7	-0.0872817955112221	-0.16079842185063
8.73333333333333	-0.0972568578553615	-0.172471510165043
8.76666666666667	-0.102244389027431	-0.18654660268568
8.8	-0.117206982543641	-0.199241357947536
8.83333333333333	-0.122194513715711	-0.211599180492682
8.86666666666667	-0.122194513715711	-0.224641737268563
8.9	-0.127182044887781	-0.238021226761153
8.93333333333333	-0.13216957605985	-0.250726850820322
8.96666666666667	-0.14713216957606	-0.263769407596202
9	-0.15211970074813	-0.276127230141349
9.03333333333334	-0.157107231920199	-0.289169786917229
9.06666666666667	-0.167082294264339	-0.300842875231641
9.1	-0.172069825436409	-0.312505094748741
9.13333333333333	-0.172069825436409	-0.32383038154913
9.16666666666667	-0.182044887780549	-0.334818735632809
9.2	-0.192019950124688	-0.347176558177955
9.23333333333333	-0.206982543640898	-0.357469309233587
9.26666666666667	-0.211970074812968	-0.36947933026471
9.3	-0.216957605985037	-0.381837152809856
9.33333333333333	-0.221945137157107	-0.392477705379511
9.36666666666667	-0.231920199501247	-0.404487726410634
9.4	-0.236907730673317	-0.41650861623907
9.43333333333333	-0.246882793017456	-0.428866438784216
9.46666666666667	-0.251870324189526	-0.440876459815339
9.5	-0.256857855361596	-0.452549548129752
9.53333333333333	-0.261845386533666	-0.463190100699407
9.56666666666667	-0.271820448877805	-0.474515387499796
9.6	-0.281795511221945	-0.485840674300185
9.63333333333333	-0.286783042394015	-0.496481226869841
9.66666666666667	-0.291770573566085	-0.507458712156206
9.7	-0.301745635910224	-0.517066728981105
9.73333333333333	-0.306733167082294	-0.526685614603316
9.76666666666667	-0.316708229426434	-0.536630564144924
9.8	-0.321695760598504	-0.54727111671458
9.83333333333333	-0.336658354114713	-0.556890002336791
9.86666666666667	-0.341645885286783	-0.56649801916169
9.9	-0.351620947630923	-0.577138571731345
9.93333333333333	-0.351620947630923	-0.587431322786977
9.96666666666667	-0.361596009975062	-0.596702406895165
10	-0.366583541147132	-0.605973491003353
10.0333333333333	-0.371571072319202	-0.615581507828251
10.0666666666667	-0.376558603491272	-0.623820056191682
10.1	-0.381546134663342	-0.632395537271823
10.1333333333333	-0.391521197007481	-0.640981887149277
10.1666666666667	-0.396508728179551	-0.648187899767951
10.2	-0.396508728179551	-0.656763380848092
10.2333333333333	-0.406483790523691	-0.663632460750056
10.2666666666667	-0.411471321695761	-0.671871009113487
10.3	-0.406483790523691	-0.67941395444887
10.3333333333333	-0.411471321695761	-0.686630835864857
10.3666666666667	-0.411471321695761	-0.694173781200241
10.4	-0.4214463840399	-0.702760131077696
10.4333333333333	-0.43142144638404	-0.710313945210393
10.4666666666667	-0.451371571072319	-0.718552493573824
10.5	-0.451371571072319	-0.726780173139941
10.5333333333333	-0.451371571072319	-0.735018721503372
10.5666666666667	-0.461346633416459	-0.742920337150093
10.6	-0.471321695760598	-0.749778548254743
10.6333333333333	-0.471321695760598	-0.756984560873416
10.6666666666667	-0.486284289276808	-0.763505839261357
10.7	-0.496259351620948	-0.77037491916332
10.7333333333333	-0.486284289276808	-0.777243999065283
10.7666666666667	-0.501246882793017	-0.7834174759392
10.8	-0.516209476309227	-0.790971290071897
10.8333333333333	-0.526184538653367	-0.797144766945814
10.8666666666667	-0.536159600997506	-0.804698581078511
10.9	-0.551122194513716	-0.811904593697184
10.9333333333333	-0.551122194513716	-0.819110606315858
10.9666666666667	-0.561097256857855	-0.825979686217822
11	-0.571072319201995	-0.832500964605762
11.0333333333333	-0.586034912718205	-0.839022242993701
11.0666666666667	-0.600997506234414	-0.846912989843109
11.1	-0.610972568578554	-0.853782069745072
11.1333333333333	-0.615960099750623	-0.859270812388255
11.1666666666667	-0.615960099750623	-0.866139892290219
11.2	-0.630922693266833	-0.872661170678159
11.2333333333333	-0.645885286783042	-0.878486846038052
11.2666666666667	-0.655860349127182	-0.883638655964524
11.3	-0.670822942643392	-0.889475200121731
11.3333333333333	-0.680798004987531	-0.895648676995647
11.3666666666667	-0.670822942643392	-0.901485221152853
11.4	-0.680798004987531	-0.906637031079326
11.4333333333333	-0.70074812967581	-0.910756305261041
11.4666666666667	-0.70074812967581	-0.916592849418248
11.5	-0.71571072319202	-0.92208159206143
11.5333333333333	-0.730673316708229	-0.925853064729122
11.5666666666667	-0.71571072319202	-0.932374343117062
11.6	-0.71072319201995	-0.936156684582067
11.6333333333333	-0.735660847880299	-0.939591224533049
11.6666666666667	-0.760598503740648	-0.944395232945498
11.7	-0.765586034912718	-0.948851439843924
11.7333333333333	-0.780548628428928	-0.951938178280882
11.7666666666667	-0.780548628428928	-0.956405253976621
11.8	-0.765586034912718	-0.960176726644313
11.8333333333333	-0.780548628428928	-0.962241798133827
11.8666666666667	-0.805486284289277	-0.964296000826029
11.9	-0.815461346633416	-0.966698005032253
11.9333333333333	-0.835411471321696	-0.969447810752501
11.9666666666667	-0.835411471321696	-0.971849814958726
12	-0.815461346633416	-0.97425181916495
12.0333333333333	-0.830423940149626	-0.976316890654465
12.0666666666667	-0.860349127182045	-0.977001624885198
12.1	-0.870324189526184	-0.979055827577399
12.1333333333333	-0.885286783042394	-0.981805633297647
12.1666666666667	-0.895261845386534	-0.982838169042405
12.2	-0.880299251870324	-0.984892371734606
12.2333333333333	-0.880299251870324	-0.985924907479363
12.2666666666667	-0.910224438902743	-0.987642177454854
12.3	-0.930174563591022	-0.989696380147055
12.3333333333333	-0.940149625935162	-0.991413650122546
12.3666666666667	-0.950124688279302	-0.991761451636569
12.4	-0.935162094763092	-0.99347872161206
12.4333333333333	-0.920199501246883	-0.994500388559504
12.4666666666667	-0.940149625935162	-0.994848190073527
12.5	-0.965087281795511	-0.995185122790238
12.5333333333333	-0.970074812967581	-0.996565460049018
12.5666666666667	-0.980049875311721	-0.996565460049018
12.6	-0.980049875311721	-0.997250194279752
12.6333333333333	-0.945137157107232	-0.998619662741219
12.6666666666667	-0.960099750623441	-0.997934928510486
12.7	-0.980049875311721	-0.998619662741219
12.7333333333333	-0.99501246882793	-0.998967464255243
12.7666666666667	-0.99501246882793	-0.999652198485977
12.8	-1	-0.999304396971953
12.8333333333333	-0.965087281795511	-1
12.8666666666667	-0.945137157107232	-0.999304396971953
12.9	-0.960099750623441	-0.998967464255243
12.9333333333333	-0.980049875311721	-0.998282730024509
12.9666666666667	-0.99002493765586	-0.996902392765729
13	-0.99501246882793	-0.996902392765729
13.0333333333333	-0.975062344139651	-0.996902392765729
13.0666666666667	-0.940149625935162	-0.995880725818285
13.1	-0.960099750623441	-0.99381565432877
13.1333333333333	-0.980049875311721	-0.99347872161206
13.1666666666667	-0.99002493765586	-0.991413650122546
13.2	-0.99501246882793	-0.990381114377788
13.2333333333333	-0.980049875311721	-0.987642177454854
13.2666666666667	-0.940149625935162	-0.985240173248629
13.3	-0.935162094763092	-0.981120899066914
13.3333333333333	-0.960099750623441	-0.976316890654465
13.3666666666667	-0.970074812967581	-0.971502013444702
13.4	-0.975062344139651	-0.966698005032253
13.4333333333333	-0.970074812967581	-0.960176726644313
13.4666666666667	-0.940149625935162	-0.95468798400113
13.5	-0.915211970074813	-0.948851439843924
13.5333333333333	-0.935162094763092	-0.942677962970008
13.5666666666667	-0.950124688279302	-0.936493617298778
13.6	-0.950124688279302	-0.929972338910838
13.6333333333333	-0.950124688279302	-0.924146663550945
13.6666666666667	-0.925187032418953	-0.917277583648981
13.7	-0.880299251870324	-0.911093237977752
13.7333333333333	-0.880299251870324	-0.903550292642368
13.7666666666667	-0.890274314214464	-0.898050681201871
13.8	-0.885286783042394	-0.891877204327955
13.8333333333333	-0.880299251870324	-0.885355925940015
13.8666666666667	-0.870324189526184	-0.878486846038052
13.9	-0.830423940149626	-0.872998103394869
13.9333333333333	-0.815461346633416	-0.864422622314728
13.9666666666667	-0.820448877805486	-0.858238276643498
14	-0.815461346633416	-0.851032264024824
14.0333333333333	-0.805486284289277	-0.844174052920174
14.0666666666667	-0.795511221945137	-0.837304973018211
14.1	-0.755610972568578	-0.829751158885514
14.1333333333333	-0.72069825436409	-0.82254514626684
14.1666666666667	-0.72568578553616	-0.814991332134143
14.2	-0.72568578553616	-0.807100585284735
14.2333333333333	-0.71571072319202	-0.799546771152038
14.2666666666667	-0.71072319201995	-0.791992957019341
14.3	-0.690773067331671	-0.784786944400667
14.3333333333333	-0.655860349127182	-0.776548396037237
14.3666666666667	-0.640897755610973	-0.767625113443072
14.4	-0.640897755610973	-0.759734366593664
14.4333333333333	-0.630922693266833	-0.751843619744257
14.4666666666667	-0.630922693266833	-0.742920337150093
14.5	-0.615960099750623	-0.735018721503372
14.5333333333333	-0.586034912718205	-0.726443240423231
14.5666666666667	-0.571072319201995	-0.7182046920598
14.6	-0.576059850374065	-0.707911941004168
14.6333333333333	-0.566084788029925	-0.699673392640737
14.6666666666667	-0.561097256857855	-0.691087042763283
14.7	-0.556109725685786	-0.681131224424361
14.7333333333333	-0.536159600997506	-0.67255574334422
14.7666666666667	-0.511221945137157	-0.663284659236032
14.8	-0.506234413965087	-0.653676642411134
14.8333333333333	-0.506234413965087	-0.643383891355502
14.8666666666667	-0.496259351620948	-0.633080271502557
14.9	-0.491271820448878	-0.623820056191682
14.9333333333333	-0.481296758104738	-0.613516436338737
14.9666666666667	-0.451371571072319	-0.603223685283105
15	-0.43640897755611	-0.592235331199426
15.0333333333333	-0.441396508728179	-0.581594778629771
15.0666666666667	-0.43142144638404	-0.570269491829382
15.1	-0.4214463840399	-0.559292006543016
15.1333333333333	-0.411471321695761	-0.548988386690071
15.1666666666667	-0.386533665835411	-0.537326167172971
15.2	-0.366583541147132	-0.526685614603316
15.2333333333333	-0.366583541147132	-0.515012526288904
15.2666666666667	-0.356608478802993	-0.504371973719248
15.3	-0.346633416458853	-0.494416155380326
15.3333333333333	-0.341645885286783	-0.483090868579937
15.3666666666667	-0.321695760598504	-0.473819784471749
15.4	-0.296758104738155	-0.46249449767136
15.4333333333333	-0.281795511221945	-0.450832278154261
15.4666666666667	-0.281795511221945	-0.439506991353872
15.5	-0.271820448877805	-0.428170835756169
15.5333333333333	-0.271820448877805	-0.417878084700537
15.5666666666667	-0.261845386533666	-0.407585333644906
15.6	-0.241895261845386	-0.396596979561227
15.6333333333333	-0.231920199501247	-0.384923891246814
15.6666666666667	-0.231920199501247	-0.373946405960448
15.7	-0.226932668329177	-0.362621119160059
15.7333333333333	-0.216957605985037	-0.35163276507638
15.7666666666667	-0.206982543640898	-0.339622744045258
15.8	-0.192019950124688	-0.327949655730845
15.8333333333333	-0.177057356608479	-0.315591833185699
15.8666666666667	-0.177057356608479	-0.302549276409819
15.9	-0.172069825436409	-0.29122398960943
15.9333333333333	-0.162094763092269	-0.279213968578307
15.9666666666667	-0.157107231920199	-0.267540880263894
16	-0.15211970074813	-0.256563394977529
16.0333333333333	-0.13715710723192	-0.244542505149093
16.0666666666667	-0.13715710723192	-0.231163015656503
16.1	-0.13216957605985	-0.219837728856113
16.1333333333333	-0.122194513715711	-0.20644737056621
16.1666666666667	-0.122194513715711	-0.193752615304353
16.2	-0.112219451371571	-0.179677522783716
16.2333333333333	-0.102244389027431	-0.16698276752186
16.2666666666667	-0.0922693266832918	-0.15427714346269
16.3	-0.0872817955112221	-0.139865118225343
16.3333333333333	-0.0773067331670824	-0.126822561449463
16.3666666666667	-0.0723192019950125	-0.112747468928826
16.4	-0.0673316708229427	-0.0997049121529457
16.4333333333333	-0.0523690773067332	-0.0870101568910892
16.4666666666667	-0.0423940149625935	-0.0722503301397183
16.5	-0.0374064837905237	-0.0585230391331047
16.5333333333333	-0.0324189526184538	-0.0444479466124676
16.5666666666667	-0.0274314214463841	-0.0296881198610968
16.6	-0.0124688279301746	-0.0156130273404596
16.6333333333333	-0.00748129675810472	-0.000853200589088887
16.6666666666667	0.00249376558603487	0.0135588246482585


==> figures/11.csv <==
Time	CurrentSignal	VoltageSignal
0	-0.557716701902748	0.0614776818428011
0.0333333333333333	-0.545877378435518	0.0765667314493261
0.0666666666666667	-0.534038054968287	0.0906553668716348
0.1	-0.521353065539112	0.10494153630484
0.133333333333333	-0.509513742071882	0.119227705738044
0.166666666666667	-0.497674418604651	0.132513460987033
0.2	-0.484989429175476	0.146194284257814
0.233333333333333	-0.4723044397463	0.15846688119285
0.266666666666667	-0.459619450317125	0.172154076528499
0.3	-0.447780126849894	0.18623633988594
0.333333333333333	-0.435095137420719	0.199719629145825
0.366666666666667	-0.422410147991543	0.212801478319049
0.4	-0.409725158562368	0.22567942141651
0.433333333333333	-0.397040169133192	0.238353458438207
0.466666666666667	-0.384355179704017	0.252442093860515
0.5	-0.372515856236787	0.264918596871316
0.533333333333333	-0.360676532769556	0.278401886131201
0.566666666666667	-0.347991543340381	0.290872017077134
0.6	-0.33615221987315	0.303150986077038
0.633333333333333	-0.32431289640592	0.314818236849651
0.666666666666667	-0.312473572938689	0.326491859687132
0.7	-0.300634249471459	0.337757670373084
0.733333333333333	-0.289640591966173	0.349431293210565
0.766666666666667	-0.278646934460888	0.361104916048045
0.8	-0.268498942917548	0.373778953069742
0.833333333333333	-0.258350951374207	0.385248669831459
0.866666666666667	-0.248202959830867	0.397521266766496
0.9	-0.240591966173361	0.408589543441552
0.933333333333333	-0.231289640591966	0.419460286105712
0.966666666666667	-0.223678646934461	0.431732883040749
1	-0.215221987315011	0.44380794596489
1.03333333333333	-0.207610993657505	0.454876222639947
1.06666666666667	-0.199154334038055	0.465339153152579
1.1	-0.192389006342495	0.477006403925192
1.13333333333333	-0.183932346723044	0.488680026762672
1.16666666666667	-0.175475687103594	0.499945837448625
1.2	-0.167019027484144	0.511619460286106
1.23333333333333	-0.158562367864693	0.522082390798738
1.26666666666667	-0.148414376321353	0.532545321311371
1.3	-0.138266384778013	0.544015038073087
1.33333333333333	-0.126427061310782	0.553878994488164
1.36666666666667	-0.115433403805497	0.565144805174117
1.4	-0.103594080338266	0.575607735686749
1.43333333333333	-0.0909090909090911	0.586472106286042
1.46666666666667	-0.0782241014799154	0.595526810462931
1.5	-0.0663847780126849	0.608812565711919
1.53333333333333	-0.0520084566596195	0.618670150062128
1.56666666666667	-0.039323467230444	0.627323414152356
1.6	-0.0249471458773785	0.637588810654093
1.63333333333333	-0.011416490486258	0.649090387740147
1.66666666666667	0.0012684989429177	0.658521043744225
1.7	0.014799154334038	0.667951699748303
1.73333333333333	0.0291754756871037	0.677637238347086
1.76666666666667	0.0427061310782242	0.686876732405136
1.8	0.0553911205073996	0.692292987542613
1.83333333333333	0.069767441860465	0.698346449166852
1.86666666666667	0.0824524312896404	0.70879663554975
1.9	0.0959830866807609	0.71886449804059
1.93333333333333	0.109513742071881	0.729378405072163
1.96666666666667	0.123044397463002	0.732182113613917
2	0.135729386892177	0.75008761589193
2.03333333333333	0.149260042283298	0.755312709083379
2.06666666666667	0.162790697674418	0.761939656545704
2.1	0.175475687103594	0.769203810494791
2.13333333333333	0.188160676532769	0.775639596011087
2.16666666666667	0.200845665961945	0.780673527256507
2.2	0.212684989429176	0.785261413961194
2.23333333333333	0.225369978858351	0.791506037531462
2.26666666666667	0.237209302325581	0.79775066110173
2.3	0.249048625792812	0.805843183483608
2.33333333333333	0.260887949260042	0.813234778730048
2.36666666666667	0.273572938689218	0.820690094625163
2.4	0.285412262156448	0.827317042087488
2.43333333333333	0.297251585623679	0.835600726415395
2.46666666666667	0.309090909090909	0.842036511931691
2.5	0.320084566596194	0.848663459394017
2.53333333333333	0.331923890063425	0.855736451397075
2.56666666666667	0.343763213530655	0.861726192372638
2.6	0.355602536997886	0.868161977888935
2.63333333333333	0.366596194503171	0.875426131838022
2.66666666666667	0.377589852008457	0.880651225029471
2.7	0.390274841437632	0.885685156274891
2.73333333333333	0.400422832980972	0.890336763628254
2.76666666666667	0.411416490486258	0.894733488386912
2.8	0.422410147991543	0.899002771848217
2.83333333333333	0.433403805496829	0.904419026985695
2.86666666666667	0.443551797040169	0.907605059419505
2.9	0.453699788583509	0.912256666772868
2.93333333333333	0.464693446088795	0.916462229585497
2.96666666666667	0.47399577167019	0.92028546850607
3	0.484989429175475	0.924363590021346
3.03333333333333	0.494291754756871	0.927740784401185
3.06666666666667	0.504439746300211	0.933157039538662
3.1	0.513742071881607	0.93621563067512
3.13333333333333	0.523044397463002	0.940230031541721
3.16666666666667	0.533192389006343	0.945072800841112
3.2	0.542494714587738	0.948513715869627
3.23333333333333	0.551797040169133	0.952273234141523
3.26666666666667	0.561099365750529	0.955331825277981
3.3	0.570401691331924	0.958963902252525
3.33333333333333	0.578858350951374	0.962595979227068
3.36666666666667	0.58816067653277	0.964953643228088
3.4	0.59661733615222	0.968394558256603
3.43333333333333	0.605919661733615	0.971644311339089
3.46666666666667	0.614376321353066	0.975021505718928
3.5	0.622832980972516	0.976869404530538
3.53333333333333	0.630443974630021	0.97986427501832
3.56666666666667	0.638900634249471	0.981712173829929
3.6	0.647357293868922	0.984515882371682
3.63333333333333	0.655813953488372	0.986300060534616
3.66666666666667	0.664270613107822	0.987319590913435
3.7	0.671035940803383	0.989358651671074
3.73333333333333	0.679492600422833	0.990314461401217
3.76666666666667	0.686257928118393	0.990951667887979
3.8	0.693868921775898	0.991971198266798
3.83333333333333	0.701479915433404	0.992544684104884
3.86666666666667	0.709090909090909	0.99311816994297
3.9	0.715856236786469	0.989358651671074
3.93333333333333	0.722621564482029	0.994583744862523
3.96666666666667	0.72938689217759	0.996559084971485
4	0.736997885835095	0.996176761079428
4.03333333333333	0.743763213530656	0.997578615350304
4.06666666666667	0.74968287526427	0.997960939242361
4.1	0.756448202959831	0.998789307675152
4.13333333333333	0.763213530655391	0.998980469621181
4.16666666666667	0.769978858350951	0.999808838053972
4.2	0.776744186046511	0.999617676107943
4.23333333333333	0.782663847780127	1
4.26666666666667	0.789429175475687	1
4.3	0.794503171247357	1
4.33333333333333	0.802114164904863	0.999362793513238
4.36666666666667	0.808033826638477	0.999362793513238
4.4	0.813953488372093	0.999617676107943
4.43333333333333	0.819873150105708	0.998980469621181
4.46666666666667	0.824947145877378	0.998980469621181
4.5	0.831712473572938	0.997769777296333
4.53333333333333	0.837632135306554	0.997387453404276
4.56666666666667	0.843551797040169	0.996750246917514
4.6	0.849471458773784	0.996176761079428
4.63333333333333	0.855391120507399	0.994774906808551
4.66666666666667	0.861310782241015	0.99394653837576
4.7	0.86723044397463	0.992735846050913
4.73333333333333	0.8723044397463	0.99076050594195
4.76666666666667	0.87737843551797	0.988147959346226
4.8	0.883298097251586	0.987128428967407
4.83333333333333	0.889217758985201	0.984069837830949
4.86666666666667	0.893446088794926	0.980883805397139
4.9	0.898520084566596	0.976423359989804
4.93333333333333	0.903594080338266	0.971835473285118
4.96666666666667	0.909513742071882	0.966419218147641
5	0.913742071881607	0.966164335552936
5.03333333333333	0.917970401691331	0.965973173606907
5.06666666666667	0.923044397463002	0.962787141173097
5.1	0.927272727272727	0.961767610794278
5.13333333333333	0.933192389006342	0.957753209927677
5.16666666666667	0.937420718816068	0.951508586357409
5.2	0.941649048625793	0.947685347436837
5.23333333333333	0.946723044397463	0.94628349316596
5.26666666666667	0.950951374207188	0.943033740083474
5.3	0.955179704016913	0.93621563067512
5.33333333333333	0.958562367864693	0.932010067862491
5.36666666666667	0.962790697674418	0.927740784401185
5.4	0.967019027484144	0.922515691209737
5.43333333333333	0.971247357293869	0.917099436072259
5.46666666666667	0.974630021141649	0.91187434288081
5.5	0.978012684989429	0.905629719310542
5.53333333333333	0.981395348837209	0.897537196928665
5.56666666666667	0.983932346723044	0.889508395195463
5.6	0.987315010570824	0.882307961895052
5.63333333333333	0.989852008456659	0.875808455730079
5.66666666666667	0.992389006342495	0.867970815942906
5.7	0.99492600422833	0.858094115398095
5.73333333333333	0.995771670190275	0.848472297447988
5.76666666666667	0.996617336152219	0.839806289228024
5.8	0.997463002114165	0.831586325548794
5.83333333333333	0.999154334038055	0.822283110842069
5.86666666666667	1	0.812470130945933
5.9	1	0.803804122725969
5.93333333333333	1	0.795966482938796
5.96666666666667	1	0.785707458501928
6	1	0.776659126389907
6.03333333333333	0.999154334038055	0.766973587791124
6.06666666666667	0.99830866807611	0.756905725300284
6.1	0.997463002114165	0.747666231242234
6.13333333333333	0.996617336152219	0.737024882913308
6.16666666666667	0.99492600422833	0.726128651989677
6.2	0.99323467230444	0.716060789498837
6.23333333333333	0.99154334038055	0.70643897154873
6.26666666666667	0.989006342494715	0.696116226463185
6.3	0.987315010570824	0.685857202026317
6.33333333333333	0.983932346723044	0.675598177589448
6.36666666666667	0.981395348837209	0.664765667314493
6.4	0.978858350951374	0.654315480931596
6.43333333333333	0.975475687103594	0.640003823238921
6.46666666666667	0.971247357293869	0.625513747729952
6.5	0.967019027484144	0.613840124892471
6.53333333333333	0.962790697674418	0.603377194379839
6.56666666666667	0.958562367864693	0.592308917704782
6.6	0.953488372093023	0.580036320769745
6.63333333333333	0.947568710359408	0.569573390257113
6.66666666666667	0.942494714587738	0.55911045974448
6.7	0.937420718816068	0.548042183069424
6.73333333333333	0.931501057082452	0.537171440405263
6.76666666666667	0.926427061310782	0.527313856055055
6.8	0.920507399577167	0.517054831618186
6.83333333333333	0.915433403805497	0.505177302704942
6.86666666666667	0.908668076109937	0.493306145856565
6.9	0.902748414376321	0.483047121419696
6.93333333333333	0.896828752642706	0.471169592506452
6.96666666666667	0.890909090909091	0.460509127982923
7	0.884989429175476	0.45084907764361
7.03333333333333	0.878224101479915	0.438576480708573
7.06666666666667	0.873150105708245	0.427508204033517
7.1	0.866384778012685	0.417848153694204
7.13333333333333	0.858773784355179	0.406174530856724
7.16666666666667	0.852854122621564	0.395711600344091
7.2	0.846088794926004	0.384445789658139
7.23333333333333	0.840169133192389	0.371969286647338
7.26666666666667	0.833403805496829	0.360697103896518
7.3	0.826638477801269	0.349635199286329
7.33333333333333	0.819027484143763	0.338363016535508
7.36666666666667	0.811416490486258	0.325688979513811
7.4	0.804651162790697	0.314818236849651
7.43333333333333	0.797885835095137	0.302545639914614
7.46666666666667	0.789429175475687	0.291279829228662
7.5	0.784355179704017	0.279402300315417
7.53333333333333	0.776744186046511	0.26672826329372
7.56666666666667	0.768287526427061	0.25465320036958
7.6	0.760676532769556	0.242380603434543
7.63333333333333	0.753065539112051	0.230305540510402
7.66666666666667	0.74630021141649	0.217829037499602
7.7	0.736997885835095	0.205352534488801
7.73333333333333	0.72938689217759	0.192277057380444
7.76666666666667	0.720930232558139	0.178793768120559
7.8	0.712473572938689	0.165514384936439
7.83333333333333	0.703171247357294	0.15222862968745
7.86666666666667	0.693868921775898	0.138146366330009
7.9	0.685412262156448	0.124261636983465
7.93333333333333	0.676955602536998	0.11077834772358
7.96666666666667	0.666807610993657	0.0991047248860992
8	0.658350951374207	0.0844171153662343
8.03333333333333	0.648202959830867	0.0693280657597095
8.06666666666667	0.638900634249471	0.055640870424061
8.1	0.628752642706131	0.0413547009908559
8.13333333333333	0.618604651162791	0.0276738777200751
8.16666666666667	0.607610993657505	0.0125784560486826
8.2	0.597463002114165	-0.00210915347118246
8.23333333333333	0.585623678646934	-0.0159938828177272
8.26666666666667	0.574630021141649	-0.0310829324242522
8.3	0.563636363636364	-0.0449676617707969
8.33333333333333	0.551797040169133	-0.0596616433555294
8.36666666666667	0.539957716701903	-0.0743492528753943
8.4	0.528118393234672	-0.0894383024819193
8.43333333333333	0.515433403805497	-0.103730843979992
8.46666666666667	0.503594080338266	-0.117010227164113
8.5	0.491754756871036	-0.130894956510657
8.53333333333333	0.47906976744186	-0.144977219868098
8.56666666666667	0.46723044397463	-0.157453722878899
8.6	0.454545454545455	-0.17073310606302
8.63333333333333	0.442706131078224	-0.184420301398668
8.66666666666667	0.430021141649048	-0.197502150571893
8.7	0.417336152219873	-0.210380093669354
8.73333333333333	0.405496828752643	-0.223258036766814
8.76666666666667	0.392811839323467	-0.237142766113359
8.8	0.379281183932347	-0.249816803135056
8.83333333333333	0.366596194503171	-0.262898652308281
8.86666666666667	0.354756871035941	-0.275974129416637
8.9	0.342071881606765	-0.289259884665626
8.93333333333333	0.330232558139535	-0.302137827763087
8.96666666666667	0.318393234672304	-0.314008984611463
9	0.305708245243129	-0.32547870137318
9.03333333333334	0.295560253699789	-0.33715232421066
9.06666666666667	0.284566596194503	-0.349023481059037
9.1	0.274418604651163	-0.361098543983178
9.13333333333333	0.263424947145877	-0.372765794755791
9.16666666666667	0.254968287526427	-0.384636951604167
9.2	0.244820295983087	-0.396915920604072
9.23333333333333	0.237209302325581	-0.408181731290025
9.26666666666667	0.228752642706131	-0.419855354127505
9.3	0.220295983086681	-0.431121164813458
9.33333333333333	0.21353065539112	-0.442590881575174
9.36666666666667	0.20507399577167	-0.453053812087807
9.4	0.197463002114165	-0.464122088762864
9.43333333333333	0.18985200845666	-0.475795711600344
9.46666666666667	0.182241014799154	-0.487265428362061
9.5	0.174630021141649	-0.498531239048014
9.53333333333333	0.164482029598308	-0.50879663554975
9.56666666666667	0.155179704016913	-0.519055659986619
9.6	0.144186046511628	-0.529518590499251
9.63333333333333	0.134038054968287	-0.541192213336732
9.66666666666667	0.123044397463002	-0.551655143849364
9.7	0.110359408033827	-0.561920540351101
9.73333333333333	0.0985200845665963	-0.572784910950394
9.76666666666667	0.0849894291754758	-0.583649281549686
9.8	0.0723044397463002	-0.594316118138083
9.83333333333333	0.0587737843551797	-0.605785834899799
9.86666666666667	0.0460887949260043	-0.615445885239112
9.9	0.0325581395348837	-0.625105935578424
9.93333333333333	0.0198731501057081	-0.634753241788002
9.96666666666667	0.00549682875264268	-0.644821104278842
10	-0.00803382663847785	-0.65508012871571
10.0333333333333	-0.0215644820295984	-0.665976359639341
10.0666666666667	-0.0359408033826638	-0.675407015643419
10.1	-0.0494714587737843	-0.680249784942811
10.1333333333333	-0.0630021141649049	-0.684646509701469
10.1666666666667	-0.0756871035940805	-0.695925064517157
10.2	-0.089217758985201	-0.708414311657693
10.2333333333333	-0.102748414376321	-0.717653805715742
10.2666666666667	-0.116279069767442	-0.727912830152611
10.3	-0.128964059196617	-0.730334214802307
10.3333333333333	-0.141649048625793	-0.742249976104757
10.3666666666667	-0.154334038054968	-0.754102016758531
10.4	-0.167864693446089	-0.759135948003951
10.4333333333333	-0.180549682875264	-0.765954057412304
10.4666666666667	-0.194080338266385	-0.772835887469335
10.5	-0.205919661733615	-0.777041450281964
10.5333333333333	-0.218604651162791	-0.782457705419441
10.5666666666667	-0.230443974630021	-0.787109312772804
10.6	-0.242283298097252	-0.794946952559977
10.6333333333333	-0.254122621564482	-0.802402268455093
10.6666666666667	-0.265116279069768	-0.809411539809475
10.7	-0.277801268498943	-0.816866855704591
10.7333333333333	-0.289640591966173	-0.824322171599707
10.7666666666667	-0.301479915433404	-0.831968649440851
10.8	-0.313319238900634	-0.838977920795234
10.8333333333333	-0.325158562367865	-0.845859750852264
10.8666666666667	-0.33615221987315	-0.85229553636856
10.9	-0.347991543340381	-0.859559690317647
10.9333333333333	-0.359830866807611	-0.866377799726001
10.9666666666667	-0.370824524312896	-0.873195909134355
11	-0.382663847780127	-0.879249370758594
11.0333333333333	-0.393657505285412	-0.884474463950043
11.0666666666667	-0.404651162790698	-0.888680026762672
11.1	-0.415644820295983	-0.893140472170007
11.1333333333333	-0.426638477801269	-0.89779207952337
11.1666666666667	-0.437632135306554	-0.902571128174085
11.2	-0.447780126849894	-0.90684041163539
11.2333333333333	-0.457928118393235	-0.91104597444802
11.2666666666667	-0.46892177589852	-0.915060375314621
11.3	-0.47906976744186	-0.918501290343136
11.3333333333333	-0.489217758985201	-0.923344059642527
11.3666666666667	-0.498520084566596	-0.926721254022366
11.4	-0.507822410147992	-0.930735654888967
11.4333333333333	-0.517124735729387	-0.93538726224233
11.4666666666667	-0.526427061310782	-0.939210501162902
11.5	-0.535729386892178	-0.943224902029503
11.5333333333333	-0.545877378435518	-0.946856979004046
11.5666666666667	-0.556025369978858	-0.950871379870647
11.6	-0.564482029598309	-0.954694618791219
11.6333333333333	-0.572938689217759	-0.957753209927677
11.6666666666667	-0.582241014799154	-0.961385286902221
11.7	-0.59154334038055	-0.965144805174117
11.7333333333333	-0.6	-0.968012234364546
11.7666666666667	-0.60845665961945	-0.971007104852328
11.8	-0.617758985200846	-0.974256857934814
11.8333333333333	-0.626215644820296	-0.977251728422595
11.8666666666667	-0.634672304439746	-0.979481951126262
11.9	-0.643128964059197	-0.981457291235225
11.9333333333333	-0.650739957716702	-0.983687513938892
11.9666666666667	-0.659196617336152	-0.985471692101826
12	-0.667653276955603	-0.987128428967407
12.0333333333333	-0.675264270613108	-0.987893076751521
12.0666666666667	-0.683720930232558	-0.989294931022398
12.1	-0.690486257928118	-0.990314461401217
12.1333333333333	-0.698097251585624	-0.991333991780036
12.1666666666667	-0.704862579281184	-0.991971198266798
12.2	-0.712473572938689	-0.992735846050913
12.2333333333333	-0.719238900634249	-0.991333991780036
12.2666666666667	-0.72600422832981	-0.991525153726065
12.3	-0.73276955602537	-0.994774906808551
12.3333333333333	-0.73953488372093	-0.995348392646637
12.3666666666667	-0.747145877378436	-0.996941408863542
12.4	-0.753065539112051	-0.997387453404276
12.4333333333333	-0.758985200845666	-0.998406983783095
12.4666666666667	-0.765750528541226	-0.998789307675152
12.5	-0.772515856236786	-0.998980469621181
12.5333333333333	-0.779281183932347	-1
12.5666666666667	-0.784355179704017	-1
12.6	-0.791120507399577	-1
12.6333333333333	-0.797040169133192	-0.999617676107943
12.6666666666667	-0.803805496828753	-0.999808838053971
12.7	-0.808879492600423	-0.999362793513238
12.7333333333333	-0.814799154334038	-0.999617676107943
12.7666666666667	-0.820718816067653	-0.999617676107943
12.8	-0.827484143763213	-0.999808838053971
12.8333333333333	-0.833403805496829	-0.99815210118839
12.8666666666667	-0.839323467230444	-0.997960939242362
12.9	-0.845243128964059	-0.997196291458247
12.9333333333333	-0.850317124735729	-0.996367923025456
12.9666666666667	-0.856236786469345	-0.995157230700609
13	-0.86215644820296	-0.993755376429732
13.0333333333333	-0.868076109936575	-0.993755376429732
13.0666666666667	-0.87399577167019	-0.992544684104884
13.1	-0.879915433403805	-0.991142829834008
13.1333333333333	-0.885835095137421	-0.98808423869755
13.1666666666667	-0.890909090909091	-0.986491222480645
13.2	-0.895983086680761	-0.983305190046835
13.2333333333333	-0.901902748414376	-0.97986427501832
13.2666666666667	-0.906131078224101	-0.975021505718928
13.3	-0.911205073995772	-0.969605250581451
13.3333333333333	-0.916279069767442	-0.964571319336031
13.3666666666667	-0.919661733615222	-0.962341096632364
13.4	-0.925581395348837	-0.96559084971485
13.4333333333333	-0.930655391120507	-0.964188995443974
13.4666666666667	-0.934883720930233	-0.956351355656801
13.5	-0.939112050739958	-0.953101602574314
13.5333333333333	-0.943340380549683	-0.951317424411381
13.5666666666667	-0.947568710359408	-0.945263962787141
13.6	-0.952642706131078	-0.939210501162902
13.6333333333333	-0.956025369978858	-0.936789116513206
13.6666666666667	-0.960253699788583	-0.935004938350273
13.7	-0.964482029598309	-0.928951476726033
13.7333333333333	-0.968710359408034	-0.922898015101794
13.7666666666667	-0.972093023255814	-0.917672921910345
13.8	-0.975475687103594	-0.911237136394048
13.8333333333333	-0.978858350951374	-0.904610188931723
13.8666666666667	-0.981395348837209	-0.898747889253513
13.9	-0.984778012684989	-0.891929779845159
13.9333333333333	-0.987315010570824	-0.884092140057986
13.9666666666667	-0.98985200845666	-0.875617293784051
14	-0.992389006342495	-0.868608022429668
14.0333333333333	-0.99323467230444	-0.859942014209705
14.0666666666667	-0.995771670190275	-0.851658329881798
14.1	-0.99661733615222	-0.842036511931691
14.1333333333333	-0.99830866807611	-0.833179341765699
14.1666666666667	-0.99830866807611	-0.823684965112945
14.2	-1	-0.813871985216809
14.2333333333333	-0.999154334038055	-0.804823653104789
14.2666666666667	-0.999154334038055	-0.796157644884825
14.3	-0.999154334038055	-0.786472106286042
14.3333333333333	-0.999154334038055	-0.778634466498869
14.3666666666667	-0.99830866807611	-0.768757765954057
14.4	-0.997463002114165	-0.758116417625131
14.4333333333333	-0.99661733615222	-0.747666231242234
14.4666666666667	-0.99492600422833	-0.737789530697422
14.5	-0.992389006342495	-0.727721668206582
14.5333333333333	-0.99154334038055	-0.717653805715742
14.5666666666667	-0.989006342494715	-0.707840825819607
14.6	-0.987315010570824	-0.697772963328767
14.6333333333333	-0.983932346723044	-0.686876732405136
14.6666666666667	-0.981395348837209	-0.676426546022239
14.7	-0.978012684989429	-0.665785197693312
14.7333333333333	-0.974630021141649	-0.656290821040558
14.7666666666667	-0.972093023255814	-0.640806703412241
14.8	-0.967864693446089	-0.627317042087489
14.8333333333333	-0.962790697674419	-0.615847325325772
14.8666666666667	-0.958562367864693	-0.604377608564055
14.9	-0.953488372093023	-0.593105425813235
14.9333333333333	-0.948414376321353	-0.581635709051518
14.9666666666667	-0.943340380549683	-0.570975244527989
15	-0.937420718816068	-0.559505527766273
15.0333333333333	-0.932346723044397	-0.548634785102112
15.0666666666667	-0.926427061310782	-0.538981106827668
15.1	-0.920507399577167	-0.528919616401695
15.1333333333333	-0.915433403805497	-0.519259566062383
15.1666666666667	-0.909513742071882	-0.508592729473986
15.2	-0.903594080338266	-0.495918692452289
15.2333333333333	-0.897674418604651	-0.485047949788129
15.2666666666667	-0.890909090909091	-0.474183579188836
15.3	-0.884143763213531	-0.464122088762864
15.3333333333333	-0.87906976744186	-0.452652372001147
15.3666666666667	-0.871458773784355	-0.44118265523943
15.4	-0.86553911205074	-0.42950903240195
15.4333333333333	-0.85877378435518	-0.418848567878421
15.4666666666667	-0.851162790697674	-0.408181731290025
15.5	-0.844397463002114	-0.397718800777392
15.5333333333333	-0.838477801268499	-0.385643737853251
15.5666666666667	-0.831712473572939	-0.375582247427279
15.6	-0.824101479915433	-0.364112530665562
15.6333333333333	-0.817336152219873	-0.351839933730525
15.6666666666667	-0.810570824524313	-0.341173097142129
15.7	-0.803805496828753	-0.328696594131328
15.7333333333333	-0.797040169133192	-0.317029343358715
15.7666666666667	-0.789429175475687	-0.304954280434575
15.8	-0.782663847780127	-0.293484563672858
15.8333333333333	-0.775052854122622	-0.281613406824482
15.8666666666667	-0.767441860465116	-0.269334437824577
15.9	-0.759830866807611	-0.25706184088954
15.9333333333333	-0.752219873150106	-0.24458533787874
15.9666666666667	-0.743763213530655	-0.232312740943703
16	-0.735306553911205	-0.219033357759582
16.0333333333333	-0.7276955602537	-0.205951508586357
16.0666666666667	-0.719238900634249	-0.193475005575557
16.1	-0.710782241014799	-0.180597062478096
16.1333333333333	-0.702325581395349	-0.167113773218211
16.1666666666667	-0.693023255813953	-0.153432949947431
16.2	-0.684566596194503	-0.139745754611782
16.2333333333333	-0.675264270613108	-0.126867811514321
16.2666666666667	-0.665961945031712	-0.112983082167776
16.3	-0.656659619450317	-0.0986969127345717
16.3333333333333	-0.647357293868922	-0.0864243157995349
16.3666666666667	-0.638054968287527	-0.0715328002039061
16.4	-0.627061310782241	-0.0568451906840411
16.4333333333333	-0.616913319238901	-0.0429604613374965
16.4666666666667	-0.605919661733615	-0.0278650396661039
16.5	-0.59492600422833	-0.0139803103195592
16.5333333333333	-0.583086680761099	0.00171408544939
16.5666666666667	-0.572938689217759	0.0155988147959347
16.6	-0.560253699788584	0.0300888903049032
16.6333333333333	-0.550105708245243	0.0447764998247682
16.6666666666667	-0.538266384778013	0.059062669257973


==> figures/2.csv <==
Time	CurrentSignal	VoltageSignal
0	0.0505050505050506	-0.0215927923584536
0.0333333333333333	0.0505050505050506	-0.00884081116099689
0.0666666666666667	0.0505050505050506	0.00524301684394479
0.1	0.0505050505050506	0.018947178111911
0.133333333333333	0.0505050505050506	0.0334106728538281
0.166666666666667	0.0505050505050506	0.0469219875252358
0.2	0.0303030303030303	0.0591014553891582
0.233333333333333	0.0505050505050506	0.0705215897791305
0.266666666666667	0.0505050505050506	0.0817488775725435
0.3	0.0505050505050506	0.0933558321029317
0.333333333333333	0.0707070707070707	0.104396299755928
0.366666666666667	0.0505050505050506	0.116003254286317
0.4	0.0505050505050506	0.128948082080333
0.433333333333333	0.0505050505050506	0.141314370084672
0.466666666666667	0.0505050505050506	0.153873504685569
0.5	0.0303030303030303	0.166245819146051
0.533333333333333	0.0303030303030303	0.179949980414017
0.566666666666667	0.0505050505050506	0.192316268418356
0.6	0.0505050505050506	0.204308916141863
0.633333333333333	0.0303030303030303	0.216488384005785
0.666666666666667	0.0303030303030303	0.227908518395757
0.7	0.0505050505050506	0.24008798625968
0.733333333333333	0.0303030303030303	0.252267454123603
0.766666666666667	0.0303030303030303	0.264446921987525
0.8	0.0505050505050506	0.276439569711031
0.833333333333333	0.0505050505050506	0.28880585771537
0.866666666666667	0.0505050505050506	0.300225992105342
0.9	0.0505050505050506	0.311646126495314
0.933333333333333	0.0303030303030303	0.322873414288728
0.966666666666667	0.0303030303030303	0.334673215415675
1	0.0303030303030303	0.346280169946063
1.03333333333333	0.0505050505050506	0.358652484406545
1.06666666666667	0.0505050505050506	0.370452285533492
1.1	0.0303030303030303	0.38129990658993
1.13333333333333	0.0303030303030303	0.393479374453852
1.16666666666667	0.0303030303030303	0.4052791755808
1.2	0.0505050505050506	0.417645463585139
1.23333333333333	0.0505050505050506	0.429065597975111
1.26666666666667	0.0303030303030303	0.440865399102058
1.3	0.0505050505050506	0.452665200229005
1.33333333333333	0.0303030303030303	0.463892488022418
1.36666666666667	0.0505050505050506	0.475499442552807
1.4	0.0303030303030303	0.486919576942779
1.43333333333333	0.0101010101010102	0.497960044595775
1.46666666666667	0.0303030303030303	0.509187332389188
1.5	0.0303030303030303	0.520227800042185
1.53333333333333	0.0505050505050506	0.531075421098623
1.56666666666667	0.0303030303030303	0.542109862295477
1.6	0.0303030303030303	0.552957483351915
1.63333333333333	0.0505050505050506	0.563997951004912
1.66666666666667	0.0303030303030303	0.574845572061349
1.7	0.0303030303030303	0.585693193117787
1.73333333333333	0.0505050505050506	0.595968300840691
1.76666666666667	0.0303030303030303	0.606436255160153
1.8	0.0303030303030303	0.616536595654925
1.83333333333333	0.0303030303030303	0.625877602675746
1.86666666666667	0.0303030303030303	0.634796757766595
1.9	0.0505050505050506	0.643715912857444
1.93333333333333	0.0303030303030303	0.65233374514117
1.96666666666667	0.0303030303030303	0.661614487600567
2	0.0707070707070707	0.669629674270046
2.03333333333333	0.393939393939394	0.676077982342483
2.06666666666667	0.797979797979798	0.682948142344894
2.1	1	0.689999096031579
2.13333333333333	0.97979797979798	0.697050049718263
2.16666666666667	0.858585858585859	0.705004971826317
2.2	0.818181818181818	0.712236719197276
2.23333333333333	0.858585858585859	0.720251905866755
2.26666666666667	0.939393939393939	0.728809473589056
2.3	1	0.736824660258535
2.33333333333333	1	0.744779582366589
2.36666666666667	0.919191919191919	0.75243318166752
2.4	0.878787878787879	0.759845722722753
2.43333333333333	0.878787878787879	0.767619851146533
2.46666666666667	0.919191919191919	0.776358212553108
2.5	0.97979797979798	0.785156838521108
2.53333333333333	1	0.793895199927682
2.56666666666667	0.95959595959596	0.801669328351463
2.6	0.919191919191919	0.809684515020942
2.63333333333333	0.858585858585859	0.817277849760448
2.66666666666667	0.818181818181818	0.823967216078585
2.7	0.737373737373737	0.830053936782475
2.73333333333333	0.757575757575757	0.836743303100612
2.76666666666667	0.777777777777778	0.843733992225872
2.8	0.858585858585859	0.851146533281104
2.83333333333333	0.898989898989899	0.858619338897761
2.86666666666667	0.878787878787879	0.86585108626872
2.9	0.797979797979798	0.87193780697261
2.93333333333333	0.676767676767677	0.876698707325157
2.96666666666667	0.555555555555555	0.880676168379185
3	0.535353535353535	0.885617862416006
3.03333333333333	0.555555555555555	0.889414529785759
3.06666666666667	0.535353535353535	0.893030403471239
3.1	0.494949494949495	0.896646277156718
3.13333333333333	0.474747474747475	0.900081357157923
3.16666666666667	0.434343434343434	0.903516437159129
3.2	0.454545454545455	0.90677072347606
3.23333333333333	0.474747474747475	0.910386597161539
3.26666666666667	0.454545454545455	0.913580618917046
3.3	0.474747474747475	0.916654111549703
3.33333333333333	0.474747474747475	0.92063157260373
3.36666666666667	0.474747474747475	0.924850091903456
3.4	0.474747474747475	0.927682526290415
3.43333333333333	0.474747474747475	0.931479193660168
3.46666666666667	0.434343434343434	0.934733479977099
3.5	0.414141414141414	0.937746708048332
3.53333333333333	0.393939393939394	0.940639406996715
3.56666666666667	0.414141414141414	0.944255280682195
3.6	0.393939393939394	0.946726127700605
3.63333333333333	0.393939393939394	0.949558562087564
3.66666666666667	0.373737373737374	0.952210202790249
3.7	0.333333333333333	0.954319462440112
3.73333333333333	0.333333333333333	0.956609515774249
3.76666666666667	0.333333333333333	0.959441950161208
3.8	0.333333333333333	0.961732003495344
3.83333333333333	0.353535353535354	0.963841263145208
3.86666666666667	0.333333333333333	0.966131316479344
3.9	0.292929292929293	0.968059782444933
3.93333333333333	0.313131313131313	0.970711423147618
3.96666666666667	0.292929292929293	0.971434597884714
4	0.272727272727273	0.973182270166029
4.03333333333333	0.252525252525252	0.974688884201645
4.06666666666667	0.252525252525252	0.976798143851508
4.1	0.252525252525252	0.978123964202851
4.13333333333333	0.252525252525252	0.979088197185645
4.16666666666667	0.232323232323232	0.981137192274083
4.2	0.232323232323232	0.982282218941151
4.23333333333333	0.232323232323232	0.983608039292494
4.26666666666667	0.212121212121212	0.985355711573809
4.3	0.212121212121212	0.986139150872329
4.33333333333333	0.212121212121212	0.987464971223672
4.36666666666667	0.191919191919192	0.98860999789074
4.4	0.212121212121212	0.989333172627836
4.43333333333333	0.191919191919192	0.990478199294904
4.46666666666667	0.191919191919192	0.991804019646247
4.5	0.171717171717172	0.992768252629041
4.53333333333333	0.171717171717172	0.993732485611836
4.56666666666667	0.171717171717172	0.994274866664657
4.6	0.151515151515152	0.994877512278904
4.63333333333333	0.151515151515152	0.995781480700274
4.66666666666667	0.151515151515152	0.996384126314521
4.7	0.131313131313131	0.997167565613041
4.73333333333333	0.131313131313131	0.997890740350137
4.76666666666667	0.151515151515152	0.998071534034411
4.8	0.131313131313131	0.998493385964384
4.83333333333333	0.131313131313131	0.998854973332931
4.86666666666667	0.111111111111111	0.99921656070148
4.9	0.111111111111111	0.99921656070148
4.93333333333333	0.111111111111111	0.999819206315726
4.96666666666667	0.0909090909090908	1
5	0.111111111111111	0.999638412631452
5.03333333333333	0.0909090909090908	0.999819206315726
5.06666666666667	0.0707070707070707	0.999638412631452
5.1	0.0505050505050506	0.999638412631452
5.13333333333333	0.0505050505050506	0.998854973332931
5.16666666666667	0.0303030303030303	0.998071534034411
5.2	-0.0101010101010101	0.996745713683069
5.23333333333333	-0.0505050505050505	0.995058305963178
5.26666666666667	-0.0707070707070707	0.992587458944767
5.3	-0.111111111111111	0.989152378943562
5.33333333333333	-0.111111111111111	0.983849097538193
5.36666666666667	-0.111111111111111	0.971856449814686
5.4	-0.111111111111111	0.961189622442522
5.43333333333333	-0.111111111111111	0.947449302437701
5.46666666666667	-0.131313131313131	0.936059300328442
5.5	-0.111111111111111	0.924609033657758
5.53333333333333	-0.111111111111111	0.914183264531292
5.56666666666667	-0.111111111111111	0.905806490493265
5.6	-0.111111111111111	0.896827070840992
5.63333333333333	-0.0909090909090909	0.891162202067074
5.66666666666667	-0.111111111111111	0.882604634344774
5.7	-0.111111111111111	0.875915268026637
5.73333333333333	-0.0909090909090909	0.86832193328713
5.76666666666667	-0.0909090909090909	0.860306746617652
5.8	-0.0707070707070707	0.852894205562419
5.83333333333333	-0.0909090909090909	0.845300870822912
5.86666666666667	-0.0909090909090909	0.837828065206255
5.9	-0.0909090909090909	0.830053936782475
5.93333333333333	-0.111111111111111	0.823002983095791
5.96666666666667	-0.111111111111111	0.815590442040558
6	-0.0707070707070707	0.808177900985325
6.03333333333333	-0.0909090909090909	0.800765359930093
6.06666666666667	-0.0909090909090909	0.79256937957634
6.1	-0.0909090909090909	0.784192605538313
6.13333333333333	-0.111111111111111	0.775454244131738
6.16666666666667	-0.0707070707070707	0.766896676409437
6.2	-0.0707070707070707	0.757555669388616
6.23333333333333	-0.0909090909090909	0.748576249736342
6.26666666666667	-0.0909090909090909	0.739114713592672
6.3	-0.0909090909090909	0.729954500256124
6.33333333333333	-0.0707070707070707	0.721035345165275
6.36666666666667	-0.0909090909090909	0.71151354446018
6.4	-0.0707070707070707	0.702172537439359
6.43333333333333	-0.0909090909090909	0.693012324102811
6.46666666666667	-0.0707070707070707	0.683912375327688
6.5	-0.0707070707070707	0.674028987254045
6.53333333333333	-0.0909090909090909	0.66450718654895
6.56666666666667	-0.0707070707070707	0.655166179528128
6.6	-0.0909090909090909	0.645101997770211
6.63333333333333	-0.0909090909090909	0.635158345135143
6.66666666666667	-0.0707070707070707	0.624913369692952
6.7	-0.0707070707070707	0.614246542320788
6.73333333333333	-0.0707070707070707	0.603579714948624
6.76666666666667	-0.0707070707070707	0.592352427155211
6.8	-0.0707070707070707	0.580172959291289
6.83333333333333	-0.0707070707070707	0.567800644830807
6.86666666666667	-0.0707070707070707	0.553909663422425
6.9	-0.0707070707070707	0.540591195347576
6.93333333333333	-0.0707070707070707	0.52859854762407
6.96666666666667	-0.0707070707070707	0.516798746497122
7	-0.0707070707070707	0.504998945370175
7.03333333333333	-0.0707070707070707	0.493964504173321
7.06666666666667	-0.0707070707070707	0.4833037032573
7.1	-0.0505050505050505	0.472076415463887
7.13333333333333	-0.0505050505050505	0.461801307740983
7.16666666666667	-0.0707070707070707	0.450953686684545
7.2	-0.0707070707070707	0.440292885768524
7.23333333333333	-0.0909090909090909	0.428685931238135
7.26666666666667	-0.0707070707070707	0.417838310181698
7.3	-0.0707070707070707	0.406418175791726
7.33333333333333	-0.0707070707070707	0.395383734594871
7.36666666666667	-0.0707070707070707	0.385102600415825
7.4	-0.0707070707070707	0.373115979148462
7.43333333333333	-0.0505050505050505	0.362268358092024
7.46666666666667	-0.0707070707070707	0.350468556965077
7.5	-0.0707070707070707	0.338668755838129
7.53333333333333	-0.0707070707070707	0.326676108114623
7.56666666666667	-0.0707070707070707	0.3144966402507
7.6	-0.0707070707070707	0.302130352246361
7.63333333333333	-0.0505050505050505	0.28975803778588
7.66666666666667	-0.0505050505050505	0.277771416518516
7.7	-0.0707070707070707	0.265206255461476
7.73333333333333	-0.0505050505050505	0.253978967668063
7.76666666666667	-0.0505050505050505	0.241992346400699
7.8	-0.0505050505050505	0.229999698677193
7.83333333333333	-0.0505050505050505	0.218392744146804
7.86666666666667	-0.0505050505050505	0.206213276282882
7.9	-0.0707070707070707	0.193461295085425
7.93333333333333	-0.0505050505050505	0.180329647150993
7.96666666666667	-0.0505050505050505	0.16643866574261
8	-0.0707070707070707	0.152734504474644
8.03333333333333	-0.0505050505050505	0.139030343206677
8.06666666666667	-0.0505050505050505	0.12551902853527
8.1	-0.0505050505050505	0.112387380600838
8.13333333333333	-0.0505050505050505	0.0998282459999398
8.16666666666667	-0.0505050505050505	0.0872691113990418
8.2	-0.0505050505050505	0.0748967969385603
8.23333333333333	-0.0707070707070707	0.0627173290746375
8.26666666666667	-0.0505050505050505	0.050345014614156
8.3	-0.0505050505050505	0.037785880013258
8.33333333333333	-0.0505050505050505	0.0244674119384096
8.36666666666667	-0.0505050505050505	0.0117154307409526
8.4	-0.0303030303030303	-0.00198873052701365
8.43333333333333	-0.0505050505050505	-0.0160725585319553
8.46666666666667	-0.0505050505050505	-0.0309157200108477
8.5	-0.0505050505050505	-0.0436677012083045
8.53333333333333	-0.0505050505050505	-0.0556543224756683
8.56666666666667	-0.0505050505050505	-0.0672673034621991
8.6	-0.0505050505050505	-0.0783017446590534
8.63333333333333	-0.0505050505050505	-0.08934221231205
8.66666666666667	-0.0505050505050505	-0.0999969867719289
8.7	-0.0303030303030303	-0.111417121161901
8.73333333333333	-0.0505050505050505	-0.123789435622382
8.76666666666667	-0.0505050505050505	-0.135776056889746
8.8	-0.0505050505050505	-0.148148371350228
8.83333333333333	-0.0303030303030303	-0.161852532618194
8.86666666666667	-0.0303030303030303	-0.174218820622533
8.9	-0.0303030303030303	-0.187543315153524
8.93333333333333	-0.0303030303030303	-0.200102449754422
8.96666666666667	-0.0303030303030303	-0.212474764214903
9	-0.0505050505050505	-0.224461385482267
9.03333333333334	-0.0505050505050505	-0.236833699942749
9.06666666666667	-0.0505050505050505	-0.249772501280622
9.1	-0.0303030303030303	-0.262904149215054
9.13333333333333	-0.0303030303030303	-0.27489679693856
9.16666666666667	-0.0303030303030303	-0.28631090487239
9.2	-0.0303030303030303	-0.298110705999337
9.23333333333333	-0.0505050505050505	-0.309723686985868
9.26666666666667	-0.0303030303030303	-0.32019164130533
9.3	-0.0303030303030303	-0.331418929098743
9.33333333333333	-0.0303030303030303	-0.343785217103083
9.36666666666667	-0.0303030303030303	-0.355398198089613
9.4	-0.0303030303030303	-0.367197999216561
9.43333333333333	-0.0303030303030303	-0.378425287009974
9.46666666666667	-0.0303030303030303	-0.389845421399946
9.5	-0.0303030303030303	-0.402024889263868
9.53333333333333	-0.0505050505050505	-0.413824690390816
9.56666666666667	-0.0303030303030303	-0.426190978395155
9.6	-0.0303030303030303	-0.437611112785127
9.63333333333333	-0.0303030303030303	-0.449790580649049
9.66666666666667	-0.0303030303030303	-0.461017868442463
9.7	-0.0505050505050505	-0.472438002832434
9.73333333333333	-0.0505050505050505	-0.483665290625848
9.76666666666667	-0.0303030303030303	-0.494512911682285
9.8	-0.0303030303030303	-0.505740199475698
9.83333333333333	-0.0303030303030303	-0.51640100039172
9.86666666666667	-0.0303030303030303	-0.526676108114623
9.9	-0.0303030303030303	-0.537336909030645
9.93333333333333	-0.0303030303030303	-0.547612016753548
9.96666666666667	-0.0303030303030303	-0.558079971073011
10	-0.0303030303030303	-0.569114412269865
10.0333333333333	-0.0303030303030303	-0.578823033115377
10.0666666666667	-0.0303030303030303	-0.589857474312231
10.1	-0.0303030303030303	-0.599361195648899
10.1333333333333	-0.0303030303030303	-0.609485641968241
10.1666666666667	-0.0303030303030303	-0.618404797059089
10.2	-0.0303030303030303	-0.626781571097116
10.2333333333333	-0.0303030303030303	-0.636122578117938
10.2666666666667	-0.0303030303030303	-0.644499352155965
10.3	-0.0303030303030303	-0.653780094615362
10.3333333333333	-0.0303030303030303	-0.662578720583361
10.3666666666667	-0.272727272727273	-0.668846234971525
10.4	-0.696969696969697	-0.675475336728237
10.4333333333333	-0.95959595959596	-0.682526290414922
10.4666666666667	-1	-0.689938831470154
10.5	-0.919191919191919	-0.697592430771085
10.5333333333333	-0.858585858585859	-0.705004971826318
10.5666666666667	-0.838383838383838	-0.713381745864345
10.6	-0.919191919191919	-0.721396932533824
10.6333333333333	-1	-0.729954500256125
10.6666666666667	-1	-0.738512067978425
10.7	-0.95959595959596	-0.746105402717932
10.7333333333333	-0.898989898989899	-0.753517943773164
10.7666666666667	-0.878787878787879	-0.761533130442643
10.8	-0.898989898989899	-0.76990990448067
10.8333333333333	-0.95959595959596	-0.778648265887245
10.8666666666667	-1	-0.787205833609546
10.9	-0.97979797979798	-0.795582607647573
10.9333333333333	-0.939393939393939	-0.803175942387079
10.9666666666667	-0.898989898989899	-0.810407689758038
11	-0.838383838383838	-0.817639437128996
11.0333333333333	-0.777777777777778	-0.823726157832886
11.0666666666667	-0.737373737373737	-0.830777111519571
11.1	-0.757575757575758	-0.837828065206256
11.1333333333333	-0.818181818181818	-0.844698225208666
11.1666666666667	-0.878787878787879	-0.852472353632447
11.2	-0.878787878787879	-0.859884894687679
11.2333333333333	-0.838383838383838	-0.86675505469009
11.2666666666667	-0.737373737373737	-0.871335161358363
11.3	-0.575757575757576	-0.876638442763733
11.3333333333333	-0.555555555555556	-0.881037755747733
11.3666666666667	-0.535353535353535	-0.88501521680176
11.4	-0.515151515151515	-0.889052942417212
11.4333333333333	-0.494949494949495	-0.892427757856992
11.4666666666667	-0.474747474747475	-0.89550125048965
11.5	-0.454545454545454	-0.899117124175129
11.5333333333333	-0.474747474747475	-0.90237141049206
11.5666666666667	-0.494949494949495	-0.906529665230361
11.6	-0.515151515151515	-0.910507126284388
11.6333333333333	-0.515151515151515	-0.913942206285594
11.6666666666667	-0.515151515151515	-0.918522312953868
11.7	-0.515151515151515	-0.922740832253593
11.7333333333333	-0.515151515151515	-0.926899086991894
11.7666666666667	-0.494949494949495	-0.930514960677374
11.8	-0.474747474747475	-0.933950040678579
11.8333333333333	-0.434343434343434	-0.937385120679784
11.8666666666667	-0.414141414141414	-0.940579142435291
11.9	-0.414141414141414	-0.943652635067948
11.9333333333333	-0.393939393939394	-0.945942688402085
11.9666666666667	-0.353535353535354	-0.948413535420496
12	-0.333333333333333	-0.950703588754633
12.0333333333333	-0.292929292929293	-0.953174435773044
12.0666666666667	-0.313131313131313	-0.955826076475729
12.1	-0.333333333333333	-0.957573748757043
12.1333333333333	-0.333333333333333	-0.959803537529756
12.1666666666667	-0.333333333333333	-0.962274384548166
12.2	-0.333333333333333	-0.964202850513755
12.2333333333333	-0.292929292929293	-0.966312110163618
12.2666666666667	-0.292929292929293	-0.968180311567783
12.3	-0.252525252525252	-0.970108777533372
12.3333333333333	-0.272727272727273	-0.971615391568988
12.3666666666667	-0.272727272727273	-0.972760418236056
12.4	-0.252525252525252	-0.974869677885919
12.4333333333333	-0.252525252525252	-0.976376291921536
12.4666666666667	-0.252525252525252	-0.978485551571398
12.5	-0.232323232323232	-0.979630578238467
12.5333333333333	-0.232323232323232	-0.981317985958357
12.5666666666667	-0.232323232323232	-0.982463012625426
12.6	-0.212121212121212	-0.984210684906741
12.6333333333333	-0.232323232323232	-0.984933859643836
12.6666666666667	-0.191919191919192	-0.985898092626631
12.7	-0.191919191919192	-0.987404706662247
12.7333333333333	-0.212121212121212	-0.98873052701359
12.7666666666667	-0.191919191919192	-0.989875553680658
12.8	-0.191919191919192	-0.990658992979179
12.8333333333333	-0.171717171717172	-0.991984813330521
12.8666666666667	-0.171717171717172	-0.99312983999759
12.9	-0.191919191919192	-0.994094072980384
12.9333333333333	-0.151515151515151	-0.994636454033206
12.9666666666667	-0.171717171717172	-0.995781480700274
13	-0.151515151515151	-0.996203332630247
13.0333333333333	-0.131313131313131	-0.996564919998795
13.0666666666667	-0.171717171717172	-0.997107301051617
13.1	-0.151515151515151	-0.997709946665863
13.1333333333333	-0.131313131313131	-0.998071534034411
13.1666666666667	-0.131313131313131	-0.998854973332932
13.2	-0.111111111111111	-0.999035767017206
13.2333333333333	-0.111111111111111	-0.999397354385754
13.2666666666667	-0.0909090909090909	-0.99921656070148
13.3	-0.0909090909090909	-1
13.3333333333333	-0.111111111111111	-0.999819206315726
13.3666666666667	-0.0909090909090909	-1
13.4	-0.0707070707070707	-0.999819206315726
13.4333333333333	-0.0707070707070707	-0.99921656070148
13.4666666666667	-0.0303030303030303	-0.99921656070148
13.5	-0.0303030303030303	-0.998433121402959
13.5333333333333	-0.0101010101010101	-0.997107301051617
13.5666666666667	0.0303030303030303	-0.996203332630247
13.6	0.0505050505050506	-0.994455660348932
13.6333333333333	0.0909090909090908	-0.991623225961973
13.6666666666667	0.131313131313131	-0.988007352276494
13.7	0.131313131313131	-0.983065658239672
13.7333333333333	0.131313131313131	-0.971434597884714
13.7666666666667	0.111111111111111	-0.960948564196824
13.8	0.111111111111111	-0.947087715069154
13.8333333333333	0.111111111111111	-0.935456654714195
13.8666666666667	0.111111111111111	-0.921957392955073
13.9	0.111111111111111	-0.910748184530087
13.9333333333333	0.111111111111111	-0.900081357157923
13.9666666666667	0.111111111111111	-0.89019796908428
14	0.111111111111111	-0.883327809081869
14.0333333333333	0.111111111111111	-0.874348389429596
14.0666666666667	0.111111111111111	-0.86753849398861
14.1	0.111111111111111	-0.860668333986199
14.1333333333333	0.111111111111111	-0.853617380299515
14.1666666666667	0.0909090909090908	-0.847530659595625
14.2	0.0909090909090908	-0.840118118540392
14.2333333333333	0.0909090909090908	-0.833067164853708
14.2666666666667	0.111111111111111	-0.826438063096996
14.3	0.0909090909090908	-0.819025522041763
14.3333333333333	0.0909090909090908	-0.811191129056558
14.3666666666667	0.0909090909090908	-0.803175942387079
14.4	0.0909090909090908	-0.795221020279025
14.4333333333333	0.0909090909090908	-0.786060806942477
14.4666666666667	0.0909090909090908	-0.777141651851629
14.5	0.0909090909090908	-0.768584084129328
14.5333333333333	0.0909090909090908	-0.759062283424232
14.5666666666667	0.0909090909090908	-0.749902070087685
14.6	0.0909090909090908	-0.74038026938259
14.6333333333333	0.0909090909090908	-0.730496881308946
14.6666666666667	0.0909090909090908	-0.721577726218098
14.7	0.0909090909090908	-0.712236719197276
14.7333333333333	0.0707070707070707	-0.702714918492181
14.7666666666667	0.0909090909090908	-0.692831530418537
14.8	0.0909090909090908	-0.683852110766264
14.8333333333333	0.0909090909090908	-0.674932955675415
14.8666666666667	0.0909090909090908	-0.66619459426884
14.9	0.0909090909090908	-0.656491999879471
14.9333333333333	0.0707070707070707	-0.646005966191581
14.9666666666667	0.0909090909090908	-0.63666495917076
15	0.0909090909090908	-0.626239190044295
15.0333333333333	0.0909090909090908	-0.615572362672131
15.0666666666667	0.0707070707070707	-0.604905535299967
15.1	0.0707070707070707	-0.593666194594269
15.1333333333333	0.0707070707070707	-0.58301142013439
15.1666666666667	0.0909090909090908	-0.570831952270467
15.2	0.0909090909090908	-0.558646457950402
15.2333333333333	0.0909090909090908	-0.545900503209088
15.2666666666667	0.0707070707070707	-0.532196341941122
15.3	0.0909090909090908	-0.519444360743665
15.3333333333333	0.0707070707070707	-0.507644559616717
15.3666666666667	0.0909090909090908	-0.49584475848977
15.4	0.0909090909090908	-0.484810317292916
15.4333333333333	0.0707070707070707	-0.473583029499503
15.4666666666667	0.0707070707070707	-0.463301895320457
15.5	0.0707070707070707	-0.452267454123603
15.5333333333333	0.0707070707070707	-0.441606653207581
15.5666666666667	0.0707070707070707	-0.431518365625094
15.6	0.0707070707070707	-0.420104257691265
15.6333333333333	0.0707070707070707	-0.409443456775243
15.6666666666667	0.0707070707070707	-0.39821616898183
15.7	0.0707070707070707	-0.386988881188417
15.7333333333333	0.0909090909090908	-0.37518908006147
15.7666666666667	0.0707070707070707	-0.363961792268057
15.8	0.0707070707070707	-0.352541657878085
15.8333333333333	0.0707070707070707	-0.340741856751138
15.8666666666667	0.0707070707070707	-0.328755235483774
15.9	0.0707070707070707	-0.316575767619851
15.9333333333333	0.0505050505050506	-0.303823786422394
15.9666666666667	0.0707070707070707	-0.290878958628379
16	0.0505050505050506	-0.278133003887064
16.0333333333333	0.0707070707070707	-0.266140356163558
16.0666666666667	0.0707070707070707	-0.25453340163317
16.1	0.0909090909090908	-0.242161087172688
16.1333333333333	0.0707070707070707	-0.230740952782716
16.1666666666667	0.0707070707070707	-0.218754331515352
16.2	0.0505050505050506	-0.20657486365143
16.2333333333333	0.0505050505050506	-0.193443215716998
16.2666666666667	0.0505050505050506	-0.180691234519541
16.3	0.0707070707070707	-0.166800253111158
16.3333333333333	0.0505050505050506	-0.152336758369241
16.3666666666667	0.0505050505050506	-0.137873263627324
16.4	0.0505050505050506	-0.124169102359358
16.4333333333333	0.0505050505050506	-0.111037454424926
16.4666666666667	0.0707070707070707	-0.0982854732274687
16.5	0.0707070707070707	-0.0855334920300118
16.5333333333333	0.0505050505050506	-0.0729743574291138
16.5666666666667	0.0505050505050506	-0.0607948895651913
16.6	0.0505050505050506	-0.0484225751047098
16.6333333333333	0.0505050505050506	-0.0358634405038119
16.6666666666667	0.0505050505050506	-0.0225449724289633


==> figures/3.csv <==
Time	CurrentSignal	VoltageSignal
0	-0.872340425531915	-0.0140019860973187
0.0333333333333333	-0.866261398176292	-0.00200946316957762
0.0666666666666667	-0.854103343465046	0.0103452304457037
0.1	-0.841945288753799	0.0227057655236871
0.133333333333333	-0.829787234042553	0.0350663006016707
0.166666666666667	-0.817629179331307	0.0474268356796541
0.2	-0.799392097264438	0.059232431800923
0.233333333333333	-0.793313069908815	0.0725159179858637
0.266666666666667	-0.781155015197568	0.084689526257375
0.3	-0.768996960486322	0.0970500613353584
0.333333333333333	-0.756838905775076	0.10922366960687
0.366666666666667	-0.738601823708207	0.121029265728138
0.4	-0.720364741641337	0.132647935042935
0.433333333333333	-0.708206686930091	0.143904433670191
0.466666666666667	-0.689969604863222	0.154974005490975
0.5	-0.683890577507599	0.166779601612244
0.533333333333333	-0.653495440729483	0.17821718558327
0.566666666666667	-0.64741641337386	0.189280915941352
0.6	-0.629179331306991	0.20090542671885
0.633333333333333	-0.617021276595745	0.212524096033647
0.666666666666667	-0.598784194528875	0.228021496582744
0.7	-0.586626139817629	0.238723056253286
0.733333333333333	-0.56838905775076	0.250709737718325
0.766666666666667	-0.556231003039514	0.263070272796308
0.8	-0.537993920972644	0.274320929960862
0.833333333333333	-0.525835866261398	0.287791342952275
0.866666666666667	-0.507598784194529	0.301068987674514
0.9	-0.48936170212766	0.313061510602255
0.933333333333333	-0.47112462006079	0.324680179917051
0.966666666666667	-0.452887537993921	0.336859629651265
1	-0.440729483282675	0.349033237922776
1.03333333333333	-0.428571428571429	0.361393773000759
1.06666666666667	-0.410334346504559	0.372831356971786
1.1	-0.39209726443769	0.384268940942812
1.13333333333333	-0.373860182370821	0.395706524913839
1.16666666666667	-0.361702127659574	0.408248145335592
1.2	-0.343465045592705	0.420789765757346
1.23333333333333	-0.325227963525836	0.432227349728372
1.26666666666667	-0.31306990881459	0.443109994742684
1.3	-0.300911854103343	0.455102517670425
1.33333333333333	-0.282674772036474	0.467095040598166
1.36666666666667	-0.264437689969605	0.478713709912962
1.4	-0.246200607902736	0.490151293883988
1.43333333333333	-0.227963525835866	0.501401951048542
1.46666666666667	-0.221884498480243	0.512839535019569
1.5	-0.197568389057751	0.524277118990595
1.53333333333333	-0.185410334346505	0.535346690811379
1.56666666666667	-0.179331306990881	0.546597347975933
1.6	-0.161094224924012	0.557298907646475
1.63333333333333	-0.148936170212766	0.568000467317016
1.66666666666667	-0.130699088145897	0.578696185524856
1.7	-0.112462006079027	0.589228342777032
1.73333333333333	-0.100303951367781	0.599742975641101
1.76666666666667	-0.094224924012158	0.609848706116012
1.8	-0.0759878419452888	0.619837607336877
1.83333333333333	-0.0577507598784195	0.630001752438811
1.86666666666667	-0.0516717325227964	0.639932239032654
1.9	-0.0395136778115502	0.64881126234009
1.93333333333333	-0.0212765957446809	0.658391261171797
1.96666666666667	-0.00911854103343468	0.668146503884573
2	-0.00303951367781152	0.677960161224371
2.03333333333333	0.00911854103343468	0.687715403937146
2.06666666666667	0.0212765957446808	0.696594427244582
2.1	0.0334346504559271	0.704480401892634
2.13333333333333	0.0455927051671734	0.712424791167708
2.16666666666667	0.0516717325227964	0.720193936561715
2.2	0.0638297872340425	0.726619545534202
2.23333333333333	0.0759878419452888	0.731818447339214
2.26666666666667	0.0820668693009119	0.738068812430633
2.3	0.0881458966565349	0.745487470062504
2.33333333333333	0.100303951367781	0.752088322916058
2.36666666666667	0.112462006079027	0.7583971026345
2.4	0.11854103343465	0.766107833401484
2.43333333333333	0.124620060790273	0.773117588644196
2.46666666666667	0.13677811550152	0.780536246276068
2.5	0.148936170212766	0.786377708978328
2.53333333333333	0.155015197568389	0.792511244815702
2.56666666666667	0.161094224924012	0.799696243939483
2.6	0.167173252279635	0.806530755301127
2.63333333333333	0.173252279635258	0.813890998305976
2.66666666666667	0.179331306990882	0.821075997429756
2.7	0.191489361702128	0.828494655061627
2.73333333333333	0.197568389057751	0.834920264034114
2.76666666666667	0.203647416413374	0.841930019276827
2.8	0.209726443768997	0.848414042876336
2.83333333333333	0.21580547112462	0.856884163794614
2.86666666666667	0.21580547112462	0.864244406799463
2.9	0.221884498480243	0.872188796074537
2.93333333333333	0.234042553191489	0.880308429230679
2.96666666666667	0.234042553191489	0.888252818505754
3	0.246200607902736	0.896197207780828
3.03333333333333	0.252279635258359	0.904667328699106
3.06666666666667	0.258358662613982	0.912611717974181
3.1	0.258358662613982	0.919796717097961
3.13333333333333	0.264437689969605	0.926981716221742
3.16666666666667	0.270516717325228	0.933640983702319
3.2	0.282674772036474	0.938781470880308
3.23333333333333	0.282674772036474	0.94374671417723
3.26666666666667	0.288753799392097	0.947426835679654
3.3	0.29483282674772	0.951165371809101
3.33333333333333	0.300911854103344	0.954261347041299
3.36666666666667	0.300911854103344	0.956656346749226
3.4	0.306990881458967	0.959051346457153
3.43333333333333	0.31306990881459	0.961095858402944
3.46666666666667	0.319148936170213	0.963140370348735
3.5	0.319148936170213	0.965184882294527
3.53333333333333	0.325227963525836	0.96682049185116
3.56666666666667	0.331306990881459	0.968689759915883
3.6	0.331306990881459	0.970500613353584
3.63333333333333	0.337386018237082	0.971960979029149
3.66666666666667	0.349544072948328	0.973655003212805
3.7	0.349544072948328	0.975874759039663
3.73333333333333	0.349544072948328	0.976809393072025
3.76666666666667	0.355623100303951	0.978445002628658
3.8	0.355623100303951	0.979905368304223
3.83333333333333	0.361702127659574	0.981190490098721
3.86666666666667	0.367781155015197	0.983059758163444
3.9	0.367781155015197	0.983994392195806
3.93333333333333	0.373860182370821	0.985630001752439
3.96666666666667	0.373860182370821	0.987324025936095
4	0.379939209726444	0.988025001460366
4.03333333333333	0.386018237082067	0.989310123254863
4.06666666666667	0.39209726443769	0.990828903557451
4.1	0.39209726443769	0.991529879081722
4.13333333333333	0.39209726443769	0.992639756995152
4.16666666666667	0.404255319148936	0.993574391027513
4.2	0.404255319148936	0.994333781178807
4.23333333333333	0.410334346504559	0.995385244465214
4.26666666666667	0.416413373860182	0.996495122378644
4.3	0.416413373860182	0.996904024767802
4.33333333333333	0.422492401215806	0.997780244173141
4.36666666666667	0.428571428571428	0.998539634324435
4.4	0.434650455927051	0.998714878205502
4.43333333333333	0.440729483282675	0.999123780594661
4.46666666666667	0.446808510638298	0.999123780594661
4.5	0.452887537993921	0.999649512237864
4.53333333333333	0.458966565349544	0.999649512237864
4.56666666666667	0.465045592705167	0.999474268356796
4.6	0.47112462006079	0.999824756118932
4.63333333333333	0.483282674772036	1
4.66666666666667	0.48936170212766	0.996904024767802
4.7	0.495440729483283	0.998189146562299
4.73333333333333	0.507598784194529	0.99889012208657
4.76666666666667	0.513677811550152	0.999649512237864
4.8	0.525835866261398	0.999649512237864
4.83333333333333	0.531914893617021	0.99889012208657
4.86666666666667	0.537993920972644	0.998013902681231
4.9	0.550151975683891	0.997429756411005
4.93333333333333	0.562310030395137	0.996728780886734
4.96666666666667	0.56838905775076	0.99596939073544
5	0.574468085106383	0.994509025059875
5.03333333333333	0.586626139817629	0.992815000876219
5.06666666666667	0.592705167173252	0.991004147438519
5.1	0.604863221884498	0.988025001460366
5.13333333333333	0.617021276595745	0.985104270109236
5.16666666666667	0.617021276595745	0.982125124131082
5.2	0.635258358662614	0.978620246509726
5.23333333333333	0.641337386018237	0.975290612769437
5.26666666666667	0.64741641337386	0.970675857234652
5.3	0.659574468085106	0.962556224078509
5.33333333333333	0.66565349544073	0.954261347041299
5.36666666666667	0.677811550151976	0.945207079852795
5.4	0.683890577507599	0.933056837432093
5.43333333333333	0.689969604863222	0.919971960979029
5.46666666666667	0.702127659574468	0.909106840352824
5.5	0.708206686930091	0.900811963315614
5.53333333333333	0.714285714285714	0.893977451953969
5.56666666666667	0.720364741641337	0.887843916116596
5.6	0.732522796352584	0.883053916700742
5.63333333333333	0.738601823708207	0.878672819674047
5.66666666666667	0.74468085106383	0.87405806413926
5.7	0.750759878419453	0.869034406215317
5.73333333333333	0.762917933130699	0.862433553361762
5.76666666666667	0.762917933130699	0.855190139610959
5.8	0.775075987841946	0.847304164962907
5.83333333333333	0.781155015197569	0.839885507331036
5.86666666666667	0.787234042553192	0.832174776564051
5.9	0.793313069908815	0.825690752964542
5.93333333333333	0.799392097264438	0.81868099772183
5.96666666666667	0.805471124620061	0.811145510835913
6	0.811550151975684	0.804486243355336
6.03333333333333	0.817629179331307	0.797826975874759
6.06666666666667	0.817629179331307	0.791050879140137
6.1	0.829787234042553	0.783456977627198
6.13333333333333	0.835866261398176	0.775687832233191
6.16666666666667	0.8419452887538	0.767042467433845
6.2	0.8419452887538	0.758572346515568
6.23333333333333	0.848024316109423	0.749518079327063
6.26666666666667	0.854103343465046	0.740113324376424
6.3	0.866261398176292	0.730533325544716
6.33333333333333	0.866261398176292	0.721128570594077
6.36666666666667	0.872340425531915	0.711139669373211
6.4	0.878419452887538	0.700975524271278
6.43333333333333	0.884498480243161	0.691570769320638
6.46666666666667	0.884498480243161	0.681815526607863
6.5	0.890577507598784	0.671651381505929
6.53333333333333	0.896656534954407	0.661545651031018
6.56666666666667	0.90273556231003	0.651556749810153
6.6	0.90273556231003	0.641626263216309
6.63333333333333	0.914893617021276	0.63111163035224
6.66666666666667	0.9209726443769	0.62036333898008
6.7	0.927051671732523	0.609322974472808
6.73333333333333	0.927051671732523	0.598633097727671
6.76666666666667	0.933130699088146	0.587551842981483
6.8	0.945288753799392	0.576482271160699
6.83333333333333	0.939209726443769	0.565599626146387
6.86666666666667	0.945288753799392	0.554162042175361
6.9	0.945288753799392	0.542356446054092
6.93333333333333	0.951367781155015	0.530363923126351
6.96666666666667	0.951367781155015	0.518377241661312
7	0.963525835866261	0.506016706583329
7.03333333333333	0.963525835866261	0.493475086161575
7.06666666666667	0.969604863221885	0.480927624277119
7.1	0.969604863221885	0.468935101349378
7.13333333333333	0.975683890577508	0.456948419884339
7.16666666666667	0.975683890577508	0.444955896956598
7.2	0.981762917933131	0.433150300835329
7.23333333333333	0.981762917933131	0.421157777907588
7.26666666666667	0.987841945288754	0.409539108592792
7.3	0.987841945288754	0.397733512471523
7.33333333333333	0.987841945288754	0.385740989543782
7.36666666666667	0.993920972644377	0.374303405572755
7.4	0.993920972644377	0.362129797301244
7.43333333333333	0.993920972644377	0.349401250073018
7.46666666666667	0.993920972644377	0.337227641801507
7.5	0.993920972644377	0.324312167766809
7.53333333333333	1	0.311402535194813
7.56666666666667	0.993920972644377	0.298305975816344
7.6	0.993920972644377	0.285022489631404
7.63333333333333	0.993920972644377	0.27266195455342
7.66666666666667	0.993920972644377	0.259752321981424
7.7	0.981762917933131	0.247204860096968
7.73333333333333	0.981762917933131	0.234663239675215
7.76666666666667	0.981762917933131	0.222302704597231
7.8	0.975683890577508	0.209761084175478
7.83333333333333	0.975683890577508	0.197400549097494
7.86666666666667	0.969604863221885	0.185226940825983
7.9	0.963525835866261	0.172866405747999
7.93333333333333	0.963525835866261	0.160137858519773
7.96666666666667	0.957446808510638	0.14777732344179
8	0.951367781155015	0.134861849407092
8.03333333333333	0.939209726443769	0.121397277878381
8.06666666666667	0.939209726443769	0.109778608563584
8.1	0.933130699088146	0.0981540977860855
8.13333333333333	0.9209726443769	0.0848706116011448
8.16666666666667	0.914893617021276	0.0728839301361062
8.2	0.90273556231003	0.0601553829078803
8.23333333333333	0.896656534954407	0.0479817746363689
8.26666666666667	0.884498480243161	0.0365441906653425
8.3	0.878419452887538	0.0247385945440739
8.33333333333333	0.872340425531915	0.0129271569601028
8.36666666666667	0.854103343465046	0.000753548688591676
8.4	0.8419452887538	-0.0110520474326771
8.43333333333333	0.835866261398176	-0.0237805946609031
8.46666666666667	0.82370820668693	-0.0355861907821717
8.5	0.811550151975684	-0.047759799053683
8.53333333333333	0.799392097264438	-0.0593843098311817
8.56666666666667	0.787234042553192	-0.0722939424031778
8.6	0.775075987841946	-0.0844675506746888
8.63333333333333	0.762917933130699	-0.0970150125591448
8.66666666666667	0.750759878419453	-0.108633681873941
8.7	0.732522796352584	-0.120813131608155
8.73333333333333	0.720364741641337	-0.131876861966236
8.76666666666667	0.708206686930091	-0.142023482680063
8.8	0.689969604863222	-0.155488054208774
8.83333333333333	0.677811550151976	-0.1669256381798
8.86666666666667	0.659574468085106	-0.177072258893627
8.9	0.64741641337386	-0.187773818564168
8.93333333333333	0.629179331306991	-0.19994742683568
8.96666666666667	0.617021276595745	-0.211753022956948
9	0.598784194528875	-0.224300484841404
9.03333333333334	0.580547112462006	-0.236287166306443
9.06666666666667	0.574468085106383	-0.248460774577954
9.1	0.550151975683891	-0.261744260762895
9.13333333333333	0.531914893617021	-0.273549856884164
9.16666666666667	0.525835866261398	-0.285910391962147
9.2	0.501519756838906	-0.298270927040131
9.23333333333333	0.48936170212766	-0.310999474268357
9.26666666666667	0.47112462006079	-0.323173082539868
9.3	0.452887537993921	-0.335533617617852
9.33333333333333	0.440729483282675	-0.347152286932648
9.36666666666667	0.422492401215806	-0.359331736666861
9.4	0.404255319148936	-0.371505344938373
9.43333333333333	0.39209726443769	-0.383124014253169
9.46666666666667	0.373860182370821	-0.394561598224195
9.5	0.361702127659574	-0.406367194345464
9.53333333333333	0.343465045592705	-0.418727729423448
9.56666666666667	0.319148936170213	-0.430533325544716
9.6	0.306990881458967	-0.442338921665985
9.63333333333333	0.288753799392097	-0.454512529937496
9.66666666666667	0.276595744680851	-0.465769028564753
9.7	0.258358662613982	-0.478129563642736
9.73333333333333	0.246200607902736	-0.489193294000818
9.76666666666667	0.227963525835866	-0.500630877971844
9.8	0.21580547112462	-0.512436474093113
9.83333333333333	0.197568389057751	-0.524242070214382
9.86666666666667	0.185410334346505	-0.535130556691396
9.9	0.173252279635258	-0.545826274899235
9.93333333333333	0.155015197568389	-0.556527834569776
9.96666666666667	0.142857142857143	-0.567223552777615
10	0.130699088145897	-0.577925112448157
10.0333333333333	0.112462006079027	-0.588644196506805
10.0666666666667	0.100303951367781	-0.598749926981716
10.1	0.0881458966565349	-0.608738828202582
10.1333333333333	0.0759878419452888	-0.618902973304515
10.1666666666667	0.0638297872340425	-0.628833459898358
10.2	0.0455927051671734	-0.638647117238156
10.2333333333333	0.0395136778115501	-0.648227116069864
10.2666666666667	0.0212765957446808	-0.658157602663707
10.3	0.00911854103343468	-0.667211869852211
10.3333333333333	-0.00303951367781152	-0.676090893159647
10.3666666666667	-0.00911854103343468	-0.685086745721128
10.4	-0.0273556231003039	-0.6943162567907
10.4333333333333	-0.0334346504559271	-0.70261113382791
10.4666666666667	-0.0516717325227964	-0.710906010865121
10.5	-0.0577507598784195	-0.719609790291489
10.5333333333333	-0.0699088145896657	-0.726035399263976
10.5666666666667	-0.0759878419452888	-0.731409544950056
10.6	-0.0881458966565351	-0.737134178398271
10.6333333333333	-0.094224924012158	-0.744494421403119
10.6666666666667	-0.100303951367781	-0.751504176645832
10.7	-0.11854103343465	-0.758163444126409
10.7333333333333	-0.124620060790274	-0.765523687131258
10.7666666666667	-0.130699088145897	-0.77253344237397
10.8	-0.13677811550152	-0.779718441497751
10.8333333333333	-0.148936170212766	-0.785851977335125
10.8666666666667	-0.155015197568389	-0.791167708394182
10.9	-0.161094224924012	-0.798703195280098
10.9333333333333	-0.167173252279635	-0.805771365149834
10.9666666666667	-0.179331306990881	-0.812781120392546
11	-0.179331306990881	-0.819381973246101
11.0333333333333	-0.191489361702128	-0.827326362521175
11.0666666666667	-0.197568389057751	-0.833985630001752
11.1	-0.209726443768997	-0.840995385244465
11.1333333333333	-0.203647416413374	-0.84759623809802
11.1666666666667	-0.21580547112462	-0.855540627373094
11.2	-0.227963525835866	-0.863309772767101
11.2333333333333	-0.227963525835866	-0.871429405923243
11.2666666666667	-0.227963525835866	-0.879373795198318
11.3	-0.240121580547113	-0.887435013727437
11.3333333333333	-0.246200607902736	-0.89578830539167
11.3666666666667	-0.252279635258359	-0.90408318242888
11.4	-0.258358662613982	-0.911092937671593
11.4333333333333	-0.264437689969605	-0.918803668438577
11.4666666666667	-0.270516717325228	-0.925638179800222
11.5	-0.276595744680851	-0.931538057129505
11.5333333333333	-0.282674772036474	-0.936561715053449
11.5666666666667	-0.288753799392097	-0.941526958350371
11.6	-0.288753799392097	-0.944681348209592
11.6333333333333	-0.300911854103343	-0.948536713593084
11.6666666666667	-0.300911854103343	-0.951691103452304
11.7	-0.306990881458967	-0.955137566446638
11.7333333333333	-0.306990881458967	-0.957941468543723
11.7666666666667	-0.31306990881459	-0.960161224370582
11.8	-0.31306990881459	-0.962906711840645
11.8333333333333	-0.319148936170213	-0.965126467667504
11.8666666666667	-0.331306990881459	-0.966995735732227
11.9	-0.331306990881459	-0.969565979321222
11.9333333333333	-0.337386018237082	-0.971201588877855
11.9666666666667	-0.337386018237082	-0.972895613061511
12	-0.343465045592705	-0.974706466499211
12.0333333333333	-0.349544072948328	-0.976166832174777
12.0666666666667	-0.355623100303951	-0.977510368596297
12.1	-0.361702127659574	-0.978795490390794
12.1333333333333	-0.361702127659574	-0.980080612185291
12.1666666666667	-0.361702127659574	-0.981540977860856
12.2	-0.361702127659574	-0.983235002044512
12.2333333333333	-0.367781155015198	-0.984111221449851
12.2666666666667	-0.373860182370821	-0.985630001752439
12.3	-0.379939209726444	-0.986915123546936
12.3333333333333	-0.379939209726444	-0.987791342952275
12.3666666666667	-0.386018237082067	-0.989134879373795
12.4	-0.386018237082067	-0.990420001168292
12.4333333333333	-0.39209726443769	-0.991296220573632
12.4666666666667	-0.398176291793313	-0.992230854605993
12.5	-0.398176291793313	-0.993165488638355
12.5333333333333	-0.404255319148936	-0.994801098194988
12.5666666666667	-0.410334346504559	-0.995034756703079
12.6	-0.410334346504559	-0.995910976108418
12.6333333333333	-0.416413373860182	-0.996670366259712
12.6666666666667	-0.422492401215805	-0.997429756411005
12.7	-0.428571428571429	-0.997780244173141
12.7333333333333	-0.434650455927052	-0.998305975816345
12.7666666666667	-0.440729483282675	-0.998714878205503
12.8	-0.440729483282675	-0.999065365967638
12.8333333333333	-0.452887537993921	-0.999240609848706
12.8666666666667	-0.458966565349544	-0.999824756118932
12.9	-0.465045592705167	-0.999649512237864
12.9333333333333	-0.477203647416413	-0.999649512237864
12.9666666666667	-0.483282674772036	-0.999649512237864
13	-0.48936170212766	-1
13.0333333333333	-0.501519756838906	-1
13.0666666666667	-0.507598784194529	-0.999649512237864
13.1	-0.513677811550152	-0.999240609848706
13.1333333333333	-0.525835866261398	-0.999065365967638
13.1666666666667	-0.537993920972644	-0.998714878205503
13.2	-0.537993920972644	-0.998305975816345
13.2333333333333	-0.544072948328267	-0.997429756411005
13.2666666666667	-0.556231003039514	-0.996670366259712
13.3	-0.562310030395137	-0.99573573222735
13.3333333333333	-0.574468085106383	-0.994275366551785
13.3666666666667	-0.586626139817629	-0.992581342368129
13.4	-0.592705167173252	-0.990945732811496
13.4333333333333	-0.598784194528875	-0.988725976984637
13.4666666666667	-0.610942249240122	-0.986155733395642
13.5	-0.617021276595745	-0.982125124131082
13.5333333333333	-0.629179331306991	-0.97914597815293
13.5666666666667	-0.635258358662614	-0.975816344412641
13.6	-0.641337386018237	-0.971201588877855
13.6333333333333	-0.653495440729483	-0.963081955721713
13.6666666666667	-0.659574468085106	-0.954611834803435
13.7	-0.671732522796353	-0.945557567614931
13.7333333333333	-0.671732522796353	-0.935042934750862
13.7666666666667	-0.677811550151976	-0.921958058297798
13.8	-0.696048632218845	-0.910158303639231
13.8333333333333	-0.696048632218845	-0.900928792569659
13.8666666666667	-0.702127659574468	-0.893919037326947
13.9	-0.714285714285714	-0.888019159997663
13.9333333333333	-0.720364741641337	-0.88322916058181
13.9666666666667	-0.726443768996961	-0.878439161165956
14	-0.732522796352584	-0.87382440563117
14.0333333333333	-0.738601823708207	-0.868625503826158
14.0666666666667	-0.750759878419453	-0.862199894853671
14.1	-0.756838905775076	-0.855540627373094
14.1333333333333	-0.768996960486322	-0.848530872130381
14.1666666666667	-0.768996960486322	-0.840995385244465
14.2	-0.775075987841945	-0.832700508207255
14.2333333333333	-0.781155015197568	-0.82586599684561
14.2666666666667	-0.793313069908815	-0.81868099772183
14.3	-0.793313069908815	-0.811437583971026
14.3333333333333	-0.799392097264438	-0.804252584847246
14.3666666666667	-0.805471124620061	-0.797418073485601
14.4	-0.805471124620061	-0.79023307436182
14.4333333333333	-0.811550151975684	-0.78304807523804
14.4666666666667	-0.829787234042553	-0.774928442081897
14.5	-0.829787234042553	-0.767159296687891
14.5333333333333	-0.835866261398176	-0.758338688007477
14.5666666666667	-0.848024316109423	-0.749284420818973
14.6	-0.848024316109423	-0.740463812138559
14.6333333333333	-0.854103343465046	-0.730825398679829
14.6666666666667	-0.860182370820669	-0.72142064372919
14.7	-0.866261398176292	-0.711665401016415
14.7333333333333	-0.872340425531915	-0.702260646065775
14.7666666666667	-0.878419452887538	-0.692271744844909
14.8	-0.878419452887538	-0.682166014369998
14.8333333333333	-0.890577507598784	-0.672936503300426
14.8666666666667	-0.890577507598784	-0.662597114317425
14.9	-0.90273556231003	-0.652666627723582
14.9333333333333	-0.90273556231003	-0.642502482621648
14.9666666666667	-0.90273556231003	-0.632338337519715
15	-0.908814589665653	-0.621823704655646
15.0333333333333	-0.914893617021276	-0.611133827910509
15.0666666666667	-0.9209726443769	-0.599859804895146
15.1	-0.927051671732523	-0.588644196506805
15.1333333333333	-0.933130699088146	-0.577557100297915
15.1666666666667	-0.933130699088146	-0.566306443133361
15.2	-0.939209726443769	-0.554313920205619
15.2333333333333	-0.939209726443769	-0.542876336234593
15.2666666666667	-0.945288753799392	-0.531070740113324
15.3	-0.951367781155015	-0.519078217185583
15.3333333333333	-0.957446808510638	-0.507640633214557
15.3666666666667	-0.963525835866261	-0.495285939599276
15.4	-0.963525835866261	-0.483474502015305
15.4333333333333	-0.969604863221884	-0.471487820550266
15.4666666666667	-0.969604863221884	-0.459314212278755
15.5	-0.975683890577508	-0.447876628307728
15.5333333333333	-0.981762917933131	-0.435516093229745
15.5666666666667	-0.975683890577508	-0.423155558151761
15.6	-0.981762917933131	-0.41098194988025
15.6333333333333	-0.987841945288754	-0.399357439102751
15.6666666666667	-0.987841945288754	-0.38718383083124
15.7	-0.987841945288754	-0.375191307903499
15.7333333333333	-0.993920972644377	-0.363572638588703
15.7666666666667	-0.993920972644377	-0.350476079210234
15.8	-0.993920972644377	-0.339219580582978
15.8333333333333	-0.993920972644377	-0.326491033354752
15.8666666666667	-1	-0.313394473976284
15.9	-0.993920972644377	-0.300484841404288
15.9333333333333	-0.993920972644377	-0.287937379519832
15.9666666666667	-0.993920972644377	-0.275027746947836
16	-0.993920972644377	-0.262667211869852
16.0333333333333	-0.993920972644377	-0.249938664641626
16.0666666666667	-0.993920972644377	-0.236842105263158
16.1	-0.987841945288754	-0.224113558034932
16.1333333333333	-0.987841945288754	-0.211939949763421
16.1666666666667	-0.981762917933131	-0.199579414685437
16.2	-0.975683890577508	-0.187218879607454
16.2333333333333	-0.969604863221884	-0.1746772591857
16.2666666666667	-0.969604863221884	-0.162129797301244
16.3	-0.963525835866261	-0.149220164729248
16.3333333333333	-0.957446808510638	-0.135381739587593
16.3666666666667	-0.951367781155015	-0.123395058122554
16.4	-0.945288753799392	-0.111770547345055
16.4333333333333	-0.933130699088146	-0.0986739879665868
16.4666666666667	-0.927051671732523	-0.0863134528886031
16.5	-0.914893617021276	-0.0741398446170921
16.5333333333333	-0.908814589665653	-0.061966236345581
16.5666666666667	-0.90273556231003	-0.0497926280740697
16.6	-0.890577507598784	-0.0383550441030435
16.6333333333333	-0.878419452887538	-0.0267305333255446
16.6666666666667	-0.872340425531915	-0.0152929493545183


==> figures/4.csv <==
Time	CurrentSignal	VoltageSignal
0	0.0896057347670252	0.04727347153592
0.0333333333333333	0.111111111111111	0.0603841992924186
0.0666666666666667	0.139784946236559	0.0733077980176018
0.1	0.240143369175627	0.0858688342446128
0.133333333333333	0.261648745519713	0.0997163825619136
0.166666666666667	0.283154121863799	0.112827110318412
0.2	0.304659498207885	0.125019736265022
0.233333333333333	0.333333333333333	0.136650975117687
0.266666666666667	0.354838709677419	0.148469343001667
0.3	0.376344086021505	0.160843250197363
0.333333333333333	0.397849462365591	0.173030028361744
0.366666666666667	0.412186379928315	0.184848396245724
0.4	0.433691756272401	0.195929943568901
0.433333333333333	0.455197132616487	0.207567030203795
0.466666666666667	0.469534050179211	0.218461448495658
0.5	0.483870967741936	0.229911406099237
0.533333333333333	0.498207885304659	0.241174234671501
0.566666666666667	0.512544802867384	0.251887371714277
0.6	0.519713261648745	0.263150200286541
0.633333333333333	0.53405017921147	0.274231747609719
0.666666666666667	0.53405017921147	0.285494576181983
0.7	0.541218637992832	0.296388994473846
0.733333333333333	0.548387096774194	0.307657670828339
0.766666666666667	0.555555555555556	0.319107628431917
0.8	0.562724014336918	0.330551738253267
0.833333333333333	0.56989247311828	0.342375953919476
0.866666666666667	0.56989247311828	0.35363878249174
0.9	0.577060931899642	0.36545715037572
0.933333333333333	0.577060931899642	0.376907107979299
0.966666666666667	0.584229390681004	0.387801526271162
1	0.584229390681004	0.399251483874741
1.03333333333333	0.584229390681004	0.410701441478319
1.06666666666667	0.591397849462366	0.422151399081898
1.1	0.598566308243728	0.434151048214965
1.13333333333333	0.60573476702509	0.446712084441975
1.16666666666667	0.60573476702509	0.459085991637672
1.2	0.598566308243728	0.47053594924125
1.23333333333333	0.598566308243728	0.48235431712523
1.26666666666667	0.60573476702509	0.493617145697494
1.3	0.612903225806452	0.505803923861875
1.33333333333333	0.620071684587814	0.517441010496769
1.36666666666667	0.612903225806452	0.529440659629836
1.4	0.620071684587814	0.541077746264729
1.43333333333333	0.620071684587814	0.552527703868308
1.46666666666667	0.620071684587814	0.563422122160171
1.5	0.627240143369175	0.574135259202947
1.53333333333333	0.634408602150538	0.584661267214409
1.56666666666667	0.6415770609319	0.595742814537587
1.6	0.648745519713262	0.606268822549048
1.63333333333333	0.648745519713262	0.616034618870793
1.66666666666667	0.655913978494624	0.625858893014824
1.7	0.655913978494624	0.635449255869712
1.73333333333333	0.663082437275986	0.644688751790883
1.76666666666667	0.670250896057348	0.653752814245198
1.8	0.67741935483871	0.66240753194351
1.83333333333333	0.6415770609319	0.668138358527528
1.86666666666667	0.67741935483871	0.673693751644689
1.9	0.691756272401434	0.68679278383673
1.93333333333333	0.691756272401434	0.696967924914476
1.96666666666667	0.684587813620072	0.704336130522499
2	0.67741935483871	0.709482178883659
2.03333333333333	0.691756272401434	0.715973217157393
2.06666666666667	0.691756272401434	0.7225812110757
2.1	0.698924731182796	0.729832461039151
2.13333333333333	0.698924731182796	0.736440454957457
2.16666666666667	0.691756272401434	0.742346715008333
2.2	0.706093189964158	0.750124265372357
2.23333333333333	0.71326164874552	0.758252682670097
2.26666666666667	0.71326164874552	0.765620888278121
2.3	0.706093189964158	0.772287360018713
2.33333333333333	0.706093189964158	0.778544487003304
2.36666666666667	0.706093189964158	0.783924446653607
2.4	0.698924731182796	0.789070495014766
2.43333333333333	0.706093189964158	0.793339376041636
2.46666666666667	0.71326164874552	0.798485424402795
2.5	0.71326164874552	0.804801029209672
2.53333333333333	0.71326164874552	0.810707289260548
2.56666666666667	0.720430107526882	0.817724627934856
2.6	0.727598566308244	0.824917400076021
2.63333333333333	0.720430107526882	0.83134996052747
2.66666666666667	0.720430107526882	0.83819186573492
2.7	0.727598566308244	0.844682904008655
2.73333333333333	0.727598566308244	0.850238297125815
2.76666666666667	0.727598566308244	0.855384345486974
2.8	0.727598566308244	0.86129060553785
2.83333333333333	0.734767025089605	0.865734920031578
2.86666666666667	0.741935483870968	0.871465746615596
2.9	0.74910394265233	0.876787228443613
2.93333333333333	0.74910394265233	0.882518055027631
2.96666666666667	0.756272401433691	0.888248881611649
3	0.763440860215054	0.894915353352241
3.03333333333333	0.770609318996416	0.901172480336832
3.06666666666667	0.777777777777778	0.907254173854566
3.1	0.78494623655914	0.913569778661443
3.13333333333333	0.78494623655914	0.919826905646034
3.16666666666667	0.799283154121864	0.926084032630625
3.2	0.799283154121864	0.932224203970644
3.23333333333333	0.799283154121864	0.936434607175229
3.26666666666667	0.813620071684588	0.940177187801526
3.3	0.813620071684588	0.944738457939826
3.33333333333333	0.827956989247312	0.94824712727698
3.36666666666667	0.842293906810036	0.951755796614134
3.4	0.842293906810036	0.955849244174147
3.43333333333333	0.842293906810036	0.959182480044443
3.46666666666667	0.85663082437276	0.962281804625596
3.5	0.85663082437276	0.965790473962749
3.53333333333333	0.870967741935484	0.968948276366189
3.56666666666667	0.878136200716846	0.971521300546768
3.6	0.885304659498208	0.974679102950206
3.63333333333333	0.885304659498208	0.976316481974212
3.66666666666667	0.89247311827957	0.978947983977077
3.7	0.899641577060932	0.980936229934797
3.73333333333333	0.899641577060932	0.982632086781088
3.76666666666667	0.913978494623656	0.984854244027953
3.8	0.921146953405018	0.986667056518815
3.83333333333333	0.921146953405018	0.988187479898249
3.86666666666667	0.92831541218638	0.989473991988539
3.9	0.935483870967742	0.990935937545686
3.93333333333333	0.935483870967742	0.992047016169118
3.96666666666667	0.935483870967742	0.99315809479255
4	0.942652329749104	0.994093739949124
4.03333333333333	0.949820788530466	0.994970907283413
4.06666666666667	0.949820788530466	0.995731118973129
4.1	0.956989247311828	0.996491330662846
4.13333333333333	0.96415770609319	0.996842197596562
4.16666666666667	0.96415770609319	0.997777842753136
4.2	0.96415770609319	0.997953276219993
4.23333333333333	0.971326164874552	0.997953276219993
4.26666666666667	0.971326164874552	0.998479576620567
4.3	0.971326164874552	0.998888921376568
4.33333333333333	0.971326164874552	0.999064354843426
4.36666666666667	0.971326164874552	0.999415221777141
4.4	0.96415770609319	0.999415221777141
4.43333333333333	0.971326164874552	0.999766088710857
4.46666666666667	0.971326164874552	0.999766088710857
4.5	0.978494623655914	0.999766088710857
4.53333333333333	0.978494623655914	1
4.56666666666667	0.985663082437276	1
4.6	0.985663082437276	0.999590655243999
4.63333333333333	0.985663082437276	0.998128709686851
4.66666666666667	0.992831541218638	0.997777842753136
4.7	0.992831541218638	0.997368497997135
4.73333333333333	0.992831541218638	0.995731118973129
4.76666666666667	0.992831541218638	0.994620040349698
4.8	1	0.992397883102834
4.83333333333333	1	0.991286804479401
4.86666666666667	0.992831541218638	0.988187479898249
4.9	1	0.985965322651385
4.93333333333333	1	0.980936229934797
4.96666666666667	0.992831541218638	0.976725826730212
5	0.992831541218638	0.97134586707991
5.03333333333333	0.992831541218638	0.969123709833046
5.06666666666667	0.992831541218638	0.964679395339318
5.1	0.985663082437276	0.959533346978159
5.13333333333333	0.985663082437276	0.955849244174147
5.16666666666667	0.978494623655914	0.951404929680419
5.2	0.978494623655914	0.947369959942692
5.23333333333333	0.971326164874552	0.941814566825532
5.26666666666667	0.96415770609319	0.935732873307798
5.3	0.96415770609319	0.931113125347212
5.33333333333333	0.949820788530466	0.924271220139762
5.36666666666667	0.949820788530466	0.917253881465454
5.4	0.935483870967742	0.910411976258004
5.43333333333333	0.92831541218638	0.903043770649981
5.46666666666667	0.921146953405018	0.895266220285957
5.5	0.913978494623656	0.886786936054501
5.53333333333333	0.899641577060932	0.878658518756761
5.56666666666667	0.885304659498208	0.870354667992164
5.6	0.870967741935484	0.861641472471565
5.63333333333333	0.85663082437276	0.852051109616678
5.66666666666667	0.842293906810036	0.842987047162364
5.7	0.835125448028674	0.834332329464051
5.73333333333333	0.82078853046595	0.824917400076021
5.76666666666667	0.806451612903226	0.815502470687992
5.8	0.78494623655914	0.805912107833104
5.83333333333333	0.770609318996416	0.797023478845648
5.86666666666667	0.74910394265233	0.787783982924476
5.9	0.727598566308244	0.778719920470162
5.93333333333333	0.720430107526882	0.768603257214701
5.96666666666667	0.698924731182796	0.759539194760387
6	0.67741935483871	0.750299698839215
6.03333333333333	0.663082437275986	0.741469547674045
6.06666666666667	0.648745519713262	0.73240548521973
6.1	0.627240143369175	0.722990555831701
6.13333333333333	0.612903225806452	0.714101926844244
6.16666666666667	0.591397849462366	0.70503786438993
6.2	0.577060931899642	0.696383146691617
6.23333333333333	0.56989247311828	0.686441916903014
6.26666666666667	0.548387096774194	0.677728721382416
6.3	0.53405017921147	0.667787491593813
6.33333333333333	0.526881720430108	0.658898862606357
6.36666666666667	0.519713261648745	0.649483933218327
6.4	0.505376344086022	0.63989357036344
6.43333333333333	0.498207885304659	0.630303207508553
6.46666666666667	0.491039426523298	0.621063711587381
6.5	0.483870967741936	0.611414870910207
6.53333333333333	0.476702508960573	0.602175374989036
6.56666666666667	0.46236559139785	0.592058711733575
6.6	0.46236559139785	0.582257828718459
6.63333333333333	0.455197132616487	0.572100230987398
6.66666666666667	0.455197132616487	0.562685301599368
6.7	0.448028673835125	0.552527703868308
6.73333333333333	0.440860215053763	0.542738516417649
6.76666666666667	0.433691756272401	0.532580918686588
6.8	0.433691756272401	0.522791731235929
6.83333333333333	0.433691756272401	0.51171603169498
6.86666666666667	0.426523297491039	0.501558433963919
6.9	0.426523297491039	0.491213707201544
6.93333333333333	0.419354838709677	0.480687699190082
6.96666666666667	0.419354838709677	0.469980409929534
7	0.412186379928315	0.459267272886758
7.03333333333333	0.412186379928315	0.44855998362621
7.06666666666667	0.419354838709677	0.437110026022631
7.1	0.412186379928315	0.426396888979854
7.13333333333333	0.412186379928315	0.414946931376276
7.16666666666667	0.412186379928315	0.403684102804012
7.2	0.412186379928315	0.392415426449519
7.23333333333333	0.412186379928315	0.381152597877255
7.26666666666667	0.405017921146953	0.370071050554077
7.3	0.405017921146953	0.358252682670097
7.33333333333333	0.397849462365591	0.346253033537031
7.36666666666667	0.390681003584229	0.334434665653051
7.4	0.383512544802867	0.322242039706441
7.43333333333333	0.376344086021505	0.31005526154206
7.46666666666667	0.369175627240143	0.297681354346364
7.5	0.362007168458781	0.285681705213298
7.53333333333333	0.347670250896057	0.273676208298003
7.56666666666667	0.340501792114695	0.261121019853221
7.6	0.326164874551971	0.24855998362621
7.63333333333333	0.318996415770609	0.236186076430514
7.66666666666667	0.304659498207885	0.223630887985732
7.7	0.290322580645161	0.210701441478319
7.73333333333333	0.275985663082437	0.198333382064852
7.76666666666667	0.261648745519713	0.185222654308354
7.8	0.240143369175627	0.172293207800942
7.83333333333333	0.232974910394265	0.159182480044443
7.86666666666667	0.218637992831541	0.145703342007544
7.9	0.197132616487455	0.132037074939329
7.93333333333333	0.182795698924731	0.118926347182831
7.96666666666667	0.161290322580645	0.105260080114617
8	0.139784946236559	0.0914066840150873
8.03333333333333	0.125448028673835	0.0784830852899039
8.06666666666667	0.0967741935483872	0.0648168182216895
8.1	0.0752688172043012	0.050782140873074
8.13333333333333	0.053763440860215	0.0369287447735447
8.16666666666667	0.032258064516129	0.0236367357679601
8.2	0.00358422939068093	0.00978333966843081
8.23333333333333	-0.025089605734767	-0.00406420864886992
8.26666666666667	-0.046594982078853	-0.0177304757170842
8.3	-0.0681003584229392	-0.0317651530656997
8.33333333333333	-0.0967741935483871	-0.045063009853513
8.36666666666667	-0.125448028673835	-0.0587292769217274
8.4	-0.182795698924731	-0.0707289260547938
8.43333333333333	-0.247311827956989	-0.084395193123008
8.46666666666667	-0.275985663082437	-0.0976930499108213
8.5	-0.304659498207885	-0.110622496418233
8.53333333333333	-0.318996415770609	-0.123546095143417
8.56666666666667	-0.340501792114695	-0.135920002339113
8.6	-0.362007168458781	-0.146814420630976
8.63333333333333	-0.397849462365591	-0.159925148387474
8.66666666666667	-0.405017921146953	-0.172486184614485
8.7	-0.426523297491039	-0.184672962778866
8.73333333333333	-0.440860215053763	-0.195380252039414
8.76666666666667	-0.462365591397849	-0.206648928393907
8.8	-0.476702508960573	-0.21791175696617
8.83333333333333	-0.491039426523297	-0.229361714569749
8.86666666666667	-0.505376344086022	-0.240624543142013
8.9	-0.519713261648745	-0.251706090465191
8.93333333333333	-0.534050179211469	-0.262968919037455
8.96666666666667	-0.541218637992831	-0.273869185111546
9	-0.555555555555556	-0.284763603403409
9.03333333333334	-0.562724014336917	-0.296026431975673
9.06666666666667	-0.56989247311828	-0.307289260547937
9.1	-0.56989247311828	-0.318926347182831
9.13333333333333	-0.577060931899642	-0.33037630478641
9.16666666666667	-0.584229390681004	-0.341826262389988
9.2	-0.591397849462366	-0.352907809713166
9.23333333333333	-0.598566308243728	-0.364539048565831
9.26666666666667	-0.591397849462366	-0.37598900616941
9.3	-0.598566308243728	-0.38780737405339
9.33333333333333	-0.598566308243728	-0.399257331656969
9.36666666666667	-0.598566308243728	-0.410520160229233
9.4	-0.598566308243728	-0.421970117832812
9.43333333333333	-0.60573476702509	-0.433788485716792
9.46666666666667	-0.60573476702509	-0.445606853600772
9.5	-0.620071684587814	-0.458167889827783
9.53333333333333	-0.612903225806452	-0.470167538960849
9.56666666666667	-0.612903225806452	-0.481804625595743
9.6	-0.620071684587814	-0.49288617291892
9.63333333333333	-0.612903225806452	-0.504336130522499
9.66666666666667	-0.627240143369176	-0.51652290868688
9.7	-0.627240143369176	-0.527972866290459
9.73333333333333	-0.627240143369176	-0.539235694862723
9.76666666666667	-0.634408602150538	-0.550685652466302
9.8	-0.634408602150538	-0.56176719978948
9.83333333333333	-0.6415770609319	-0.572848747112658
9.86666666666667	-0.648745519713262	-0.583403994035262
9.9	-0.6415770609319	-0.594280868980439
9.93333333333333	-0.648745519713262	-0.604806876991901
9.96666666666667	-0.663082437275986	-0.614748106780503
10	-0.655913978494624	-0.624396947457677
10.0333333333333	-0.663082437275986	-0.634162743779422
10.0666666666667	-0.67741935483871	-0.643226806233736
10.1	-0.684587813620072	-0.652817169088623
10.1333333333333	-0.684587813620072	-0.661881231542937
10.1666666666667	-0.691756272401434	-0.670009648840677
10.2	-0.655913978494624	-0.674044618578404
10.2333333333333	-0.71326164874552	-0.681646735475571
10.2666666666667	-0.720430107526882	-0.693810122511038
10.3	-0.71326164874552	-0.702874184965352
10.3333333333333	-0.706093189964158	-0.70989152363966
10.3666666666667	-0.706093189964158	-0.715037572000819
10.4	-0.720430107526882	-0.721528610274553
10.4333333333333	-0.727598566308244	-0.729423116283149
10.4666666666667	-0.727598566308244	-0.735914154556884
10.5	-0.734767025089606	-0.742171281541475
10.5333333333333	-0.741935483870968	-0.749773398438642
10.5666666666667	-0.74910394265233	-0.75807724920324
10.6	-0.74910394265233	-0.766030233034122
10.6333333333333	-0.74910394265233	-0.772638226952428
10.6666666666667	-0.74910394265233	-0.778953831759305
10.7	-0.74910394265233	-0.785035525277039
10.7333333333333	-0.756272401433692	-0.790415484927341
10.7666666666667	-0.74910394265233	-0.794450454665068
10.8	-0.74910394265233	-0.79942106955937
10.8333333333333	-0.763440860215054	-0.804801029209672
10.8666666666667	-0.763440860215054	-0.811058156194263
10.9	-0.770609318996416	-0.817549194467998
10.9333333333333	-0.770609318996416	-0.824741966609164
10.9666666666667	-0.770609318996416	-0.831174527060612
11	-0.770609318996416	-0.83819186573492
11.0333333333333	-0.777777777777778	-0.84503377094237
11.0666666666667	-0.770609318996416	-0.85058916405953
11.1	-0.777777777777778	-0.856319990643548
11.1333333333333	-0.777777777777778	-0.861466039004708
11.1666666666667	-0.777777777777778	-0.86684599865501
11.2	-0.78494623655914	-0.871992047016169
11.2333333333333	-0.792114695340502	-0.877722873600187
11.2666666666667	-0.799283154121864	-0.88310283325049
11.3	-0.799283154121864	-0.889009093301365
11.3333333333333	-0.806451612903226	-0.895266220285957
11.3666666666667	-0.806451612903226	-0.901172480336832
11.4	-0.82078853046595	-0.908014385544282
11.4333333333333	-0.813620071684588	-0.9137452121283
11.4666666666667	-0.827956989247312	-0.920236250402035
11.5	-0.835125448028674	-0.926493377386626
11.5333333333333	-0.835125448028674	-0.93257507090436
11.5666666666667	-0.842293906810036	-0.937194818864945
11.6	-0.849462365591398	-0.941054355135815
11.6333333333333	-0.849462365591398	-0.945147802695828
11.6666666666667	-0.85663082437276	-0.948831905499839
11.7	-0.870967741935484	-0.952340574836993
11.7333333333333	-0.878136200716846	-0.955673810707289
11.7666666666667	-0.885304659498208	-0.959533346978158
11.8	-0.885304659498208	-0.962340282447882
11.8333333333333	-0.89247311827957	-0.966199818718751
11.8666666666667	-0.899641577060932	-0.96877284289933
11.9	-0.906810035842294	-0.971521300546768
11.9333333333333	-0.913978494623656	-0.974328236016491
11.9666666666667	-0.913978494623656	-0.976316481974211
12	-0.921146953405018	-0.978538639221075
12.0333333333333	-0.92831541218638	-0.980994707757083
12.0666666666667	-0.92831541218638	-0.982982953714804
12.1	-0.935483870967742	-0.984269465805093
12.1333333333333	-0.935483870967742	-0.9863161895851
12.1666666666667	-0.935483870967742	-0.987778135142247
12.2	-0.942652329749104	-0.989473991988538
12.2333333333333	-0.942652329749104	-0.990760504078828
12.2666666666667	-0.942652329749104	-0.992047016169118
12.3	-0.949820788530466	-0.993333528259408
12.3333333333333	-0.956989247311828	-0.993859828659981
12.3666666666667	-0.956989247311828	-0.995204818572556
12.4	-0.956989247311828	-0.995555685506272
12.4333333333333	-0.96415770609319	-0.996315897195988
12.4666666666667	-0.96415770609319	-0.996842197596562
12.5	-0.96415770609319	-0.997602409286278
12.5333333333333	-0.96415770609319	-0.997953276219994
12.5666666666667	-0.971326164874552	-0.998538054442853
12.6	-0.978494623655914	-0.998888921376568
12.6333333333333	-0.978494623655914	-0.999415221777141
12.6666666666667	-0.971326164874552	-0.999415221777141
12.7	-0.971326164874552	-0.999824566533142
12.7333333333333	-0.985663082437276	-0.999239788310283
12.7666666666667	-0.978494623655914	-1
12.8	-0.978494623655914	-0.999824566533142
12.8333333333333	-0.985663082437276	-0.999824566533142
12.8666666666667	-0.978494623655914	-1
12.9	-0.985663082437276	-0.999824566533142
12.9333333333333	-0.985663082437276	-0.999239788310283
12.9666666666667	-0.992831541218638	-0.998888921376568
13	-0.992831541218638	-0.99871348790971
13.0333333333333	-0.992831541218638	-0.997426975819421
13.0666666666667	-0.985663082437276	-0.996081985906845
13.1	-0.992831541218638	-0.994093739949124
13.1333333333333	-0.992831541218638	-0.992573316569691
13.1666666666667	-0.992831541218638	-0.990935937545686
13.2	-0.992831541218638	-0.988889213765679
13.2333333333333	-1	-0.985965322651384
13.2666666666667	-1	-0.982632086781088
13.3	-1	-0.977661471886787
13.3333333333333	-0.992831541218638	-0.973217157393059
13.3666666666667	-0.992831541218638	-0.969123709833046
13.4	-0.992831541218638	-0.965264173562177
13.4333333333333	-0.985663082437276	-0.960293558667875
13.4666666666667	-0.985663082437276	-0.956609455863864
13.5	-0.978494623655914	-0.952340574836993
13.5333333333333	-0.971326164874552	-0.948481038566124
13.5666666666667	-0.96415770609319	-0.943276512382679
13.6	-0.96415770609319	-0.937370252331803
13.6333333333333	-0.956989247311828	-0.931873337036929
13.6666666666667	-0.949820788530466	-0.925382298763194
13.7	-0.942652329749104	-0.918364960088886
13.7333333333333	-0.935483870967742	-0.911172187947721
13.7666666666667	-0.92831541218638	-0.904330282740271
13.8	-0.913978494623656	-0.896552732376246
13.8333333333333	-0.899641577060932	-0.888424315078506
13.8666666666667	-0.89247311827957	-0.879769597380194
13.9	-0.885304659498208	-0.871290313148738
13.9333333333333	-0.863799283154122	-0.862226250694424
13.9666666666667	-0.849462365591398	-0.853337621706968
14	-0.835125448028674	-0.843922692318938
14.0333333333333	-0.82078853046595	-0.835267974620625
14.0666666666667	-0.806451612903226	-0.826203912166311
14.1	-0.78494623655914	-0.816262682377708
14.1333333333333	-0.770609318996416	-0.807198619923394
14.1666666666667	-0.74910394265233	-0.79813455746908
14.2	-0.734767025089606	-0.788895061547908
14.2333333333333	-0.71326164874552	-0.779655565626736
14.2666666666667	-0.691756272401434	-0.770240636238707
14.3	-0.670250896057348	-0.761001140317535
14.3333333333333	-0.648745519713262	-0.751410777462647
14.3666666666667	-0.6415770609319	-0.742171281541475
14.4	-0.620071684587814	-0.732931785620303
14.4333333333333	-0.598566308243728	-0.723926200988275
14.4666666666667	-0.577060931899642	-0.715037572000819
14.5	-0.562724014336917	-0.705622642612789
14.5333333333333	-0.541218637992831	-0.696734013625333
14.5666666666667	-0.526881720430108	-0.687319084237303
14.6	-0.512544802867383	-0.678488933072132
14.6333333333333	-0.49820788530466	-0.668898570217245
14.6666666666667	-0.476702508960573	-0.659834507762931
14.7	-0.469534050179211	-0.650068711441186
14.7333333333333	-0.455197132616487	-0.641004648986872
14.7666666666667	-0.448028673835125	-0.631004941375983
14.8	-0.433691756272401	-0.621765445454811
14.8333333333333	-0.419354838709677	-0.611999649133066
14.8666666666667	-0.419354838709677	-0.602760153211894
14.9	-0.412186379928315	-0.592818923423292
14.9333333333333	-0.405017921146953	-0.582994649279261
14.9666666666667	-0.397849462365591	-0.573217157393059
15	-0.397849462365591	-0.563615098973714
15.0333333333333	-0.390681003584229	-0.553825911523055
15.0666666666667	-0.390681003584229	-0.54348118476068
15.1	-0.383512544802867	-0.533510716060934
15.1333333333333	-0.390681003584229	-0.523540247361188
15.1666666666667	-0.383512544802867	-0.512645829069325
15.2	-0.376344086021505	-0.502669512587351
15.2333333333333	-0.376344086021505	-0.491962223326803
15.2666666666667	-0.376344086021505	-0.481804625595743
15.3	-0.376344086021505	-0.470723078272565
15.3333333333333	-0.369175627240143	-0.460015789012017
15.3666666666667	-0.369175627240143	-0.449115522937926
15.4	-0.369175627240143	-0.438039823396977
15.4333333333333	-0.362007168458781	-0.426771147042484
15.4666666666667	-0.362007168458781	-0.415876728750621
15.5	-0.369175627240143	-0.404426771147042
15.5333333333333	-0.369175627240143	-0.393345223823865
15.5666666666667	-0.362007168458781	-0.381345574690798
15.6	-0.362007168458781	-0.370076898336306
15.6333333333333	-0.362007168458781	-0.358632788514956
15.6666666666667	-0.362007168458781	-0.346808572848747
15.7	-0.354838709677419	-0.334990204964767
15.7333333333333	-0.354838709677419	-0.322990555831701
15.7666666666667	-0.354838709677419	-0.310797929885091
15.8	-0.340501792114695	-0.298242741440309
15.8333333333333	-0.340501792114695	-0.285687552995526
15.8666666666667	-0.333333333333333	-0.273494927048917
15.9	-0.326164874551971	-0.261126867635449
15.9333333333333	-0.318996415770609	-0.248565831408438
15.9666666666667	-0.311827956989247	-0.235823513932341
16	-0.297491039426523	-0.223449606736645
16.0333333333333	-0.275985663082437	-0.210894418291863
16.0666666666667	-0.268817204301075	-0.19759656150405
16.1	-0.254480286738351	-0.184304552498465
16.1333333333333	-0.232974910394265	-0.171375105991053
16.1666666666667	-0.225806451612903	-0.158632788514956
16.2	-0.211469534050179	-0.144966521446741
16.2333333333333	-0.189964157706093	-0.131855793690243
16.2666666666667	-0.175627240143369	-0.118376655653343
16.3	-0.154121863799283	-0.104897517616444
16.3333333333333	-0.139784946236559	-0.091780942077717
16.3666666666667	-0.118279569892473	-0.0773778544487004
16.4	-0.0967741935483871	-0.0637115873804859
16.4333333333333	-0.0752688172043011	-0.0506008596239875
16.4666666666667	-0.0537634408602151	-0.0361977719949709
16.5	-0.032258064516129	-0.0230870442384724
16.5333333333333	-0.010752688172043	-0.009052366889857
16.5666666666667	0.010752688172043	0.00461390017835739
16.6	0.0465949820788532	0.0177246279348557
16.6333333333333	0.0681003584229392	0.0323148445951873
16.6666666666667	0.0967741935483872	0.0454255723516857


==> figures/5.csv <==
Time	CurrentSignal	VoltageSignal
0	-0.0969773299748111	0.00768941258214872
0.0333333333333333	-0.0881612090680102	0.0219507252250948
0.0666666666666667	-0.075566750629723	0.0360325410381865
0.1	-0.0642317380352645	0.0506586375611591
0.133333333333333	-0.0516372795969774	0.0652847340841318
0.166666666666667	-0.0365239294710328	0.0793665498972236
0.2	-0.0214105793450882	0.0927130077299441
0.233333333333333	-0.00377833753148626	0.10697432037289
0.266666666666667	0.0138539042821157	0.121420920066009
0.3	0.030226700251889	0.136417590689326
0.333333333333333	0.044080604534005	0.150314119452245
0.366666666666667	0.0604534005037782	0.164210648215164
0.4	0.0743073047858942	0.177742393098057
0.433333333333333	0.0881612090680099	0.191088850930778
0.466666666666667	0.103274559193955	0.204070524883472
0.5	0.119647355163728	0.218331837526418
0.533333333333333	0.134760705289672	0.230583943719058
0.566666666666667	0.151133501259446	0.24466575953215
0.6	0.16624685138539	0.256917865724791
0.633333333333333	0.182619647355164	0.27081439448771
0.666666666666667	0.204030226700252	0.283975565270258
0.7	0.220403022670025	0.297507310153151
0.733333333333333	0.232997481108312	0.30957412929562
0.766666666666667	0.2455919395466	0.321276164558062
0.8	0.259445843828715	0.332978199820503
0.833333333333333	0.272040302267002	0.344686025303263
0.866666666666667	0.28463476070529	0.355652702585333
0.9	0.298488664987405	0.367175241017921
0.933333333333333	0.31360201511335	0.37869198923019
0.966666666666667	0.328715365239295	0.390944095422831
1	0.342569269521411	0.402831417735445
1.03333333333333	0.356423173803526	0.413803885237833
1.06666666666667	0.367758186397985	0.424770562519904
1.1	0.380352644836272	0.435378246142266
1.13333333333333	0.392947103274559	0.444521004024203
1.16666666666667	0.404282115869018	0.454578616716366
1.2	0.418136020151133	0.463900871428158
1.23333333333333	0.429471032745592	0.473958484120321
1.26666666666667	0.447103274559194	0.484016096812484
1.3	0.459697732997481	0.494253206334501
1.33333333333333	0.472292191435768	0.503766538316783
1.36666666666667	0.481108312342569	0.513453576908601
1.4	0.491183879093199	0.523146405720738
1.43333333333333	0.501259445843829	0.532289163602675
1.46666666666667	0.511335012594458	0.542346776294838
1.5	0.520151133501259	0.55166903100663
1.53333333333333	0.527707808564232	0.558252511508063
1.56666666666667	0.537783375314862	0.567580556440173
1.6	0.550377833753148	0.578367736892389
1.63333333333333	0.562972292191436	0.589704988274804
1.66666666666667	0.574307304785894	0.599200949596132
1.7	0.585642317380352	0.608349497698387
1.73333333333333	0.596977329974811	0.618424481051504
1.76666666666667	0.605793450881612	0.626646593902898
1.8	0.614609571788413	0.634868706754292
1.83333333333333	0.624685138539043	0.644190961466084
1.86666666666667	0.634760705289672	0.653165802958802
1.9	0.644836272040302	0.66173532902927
1.93333333333333	0.654911838790932	0.668857300020266
1.96666666666667	0.670025188916877	0.678584870154309
2	0.678841309823677	0.687328102834313
2.03333333333333	0.687657430730478	0.694855389247561
2.06666666666667	0.69647355163728	0.703251208708491
2.1	0.706549118387909	0.712573463420283
2.13333333333333	0.716624685138539	0.721548304913002
2.16666666666667	0.724181360201511	0.728149156075389
2.2	0.727959697732997	0.735271127066385
2.23333333333333	0.738035264483627	0.742219391447844
2.26666666666667	0.7455919395466	0.747662198546655
2.3	0.755667506297229	0.754436756318578
2.33333333333333	0.769521410579345	0.762485162560435
2.36666666666667	0.780856423173804	0.771633710662691
2.4	0.788413098236776	0.779682116904548
2.43333333333333	0.797229219143577	0.788309545178194
2.46666666666667	0.806045340050378	0.795026200746938
2.5	0.811083123425693	0.803248313598332
2.53333333333333	0.817380352644836	0.80932804493211
2.56666666666667	0.822418136020151	0.815697287281781
2.6	0.828715365239295	0.822124431834631
2.63333333333333	0.835012594458438	0.827798847746157
2.66666666666667	0.842569269521411	0.834168090095828
2.7	0.846347607052897	0.839842506007354
2.73333333333333	0.855163727959698	0.847717205639674
2.76666666666667	0.853904282115869	0.851191337830405
2.8	0.86272040302267	0.85686575374193
2.83333333333333	0.870277078085642	0.860861005761269
2.86666666666667	0.879093198992443	0.866882834891868
2.9	0.885390428211587	0.871630815552532
2.93333333333333	0.894206549118388	0.877536840276772
2.96666666666667	0.896725440806045	0.882632234156509
3	0.903022670025189	0.887959236848962
3.03333333333333	0.908060453400504	0.892880924119163
3.06666666666667	0.910579345088161	0.898150024608436
3.1	0.915617128463476	0.903824440519962
3.13333333333333	0.920654911838791	0.908051301352016
3.16666666666667	0.925692695214106	0.913899423873078
3.2	0.929471032745592	0.918299991314669
3.23333333333333	0.926952141057934	0.92374279841348
3.26666666666667	0.934508816120907	0.927274832807388
3.3	0.942065491183879	0.932022813468052
3.33333333333333	0.948362720403023	0.934744217017457
3.36666666666667	0.958438287153652	0.940592339538519
3.4	0.962216624685138	0.942966329868851
3.43333333333333	0.965994962216625	0.947714310529515
3.46666666666667	0.969773299748111	0.951362149329782
3.5	0.971032745591939	0.953562433050577
3.53333333333333	0.973551637279597	0.957789293882632
3.56666666666667	0.976070528967254	0.961263426073362
3.6	0.976070528967254	0.963984829622767
3.63333333333333	0.979848866498741	0.968037983845285
3.66666666666667	0.981108312342569	0.969659245534293
3.7	0.982367758186398	0.972438551286876
3.73333333333333	0.984886649874055	0.974986248226745
3.76666666666667	0.987405541561712	0.977186531947541
3.8	0.979848866498741	0.980486957528734
3.83333333333333	0.988664987405541	0.981008077357343
3.86666666666667	0.992443324937027	0.983382067687675
3.9	0.997481108312342	0.986335080049796
3.93333333333333	1	0.987203613097478
3.96666666666667	1	0.989982918850062
4	1	0.99160418053907
4.03333333333333	0.998740554156171	0.992530615789931
4.06666666666667	0.998740554156171	0.99455719290119
4.1	1	0.996178454590197
4.13333333333333	1	0.996004747980661
4.16666666666667	0.998740554156171	0.99803132509192
4.2	0.998740554156171	0.997278596450595
4.23333333333333	0.998740554156171	0.998899858139602
4.26666666666667	0.998740554156171	0.999478880171391
4.3	0.992443324937027	1
4.33333333333333	0.98992443324937	0.999652586780927
4.36666666666667	0.996221662468514	0.999478880171391
4.4	1	0.999478880171391
4.43333333333333	1	0.999652586780927
4.46666666666667	0.996221662468514	0.999652586780927
4.5	0.993702770780856	0.998726151530066
4.53333333333333	0.992443324937027	0.999131466952317
4.56666666666667	0.988664987405541	0.998378738310993
4.6	0.984886649874055	0.997278596450595
4.63333333333333	0.982367758186398	0.997104889841058
4.66666666666667	0.978589420654912	0.995831041371124
4.7	0.976070528967254	0.994325584088474
4.73333333333333	0.973551637279597	0.992704322399467
4.76666666666667	0.969773299748111	0.990504038678671
4.8	0.964735516372796	0.988709070380128
4.83333333333333	0.952141057934508	0.986682493268869
4.86666666666667	0.949622166246851	0.982455632436814
4.9	0.947103274559194	0.980081642106482
4.93333333333333	0.939546599496222	0.974059812975884
4.96666666666667	0.931989924433249	0.967458961813497
5	0.923173803526449	0.962537274543297
5.03333333333333	0.920654911838791	0.960510697432037
5.06666666666667	0.918136020151133	0.957441880663559
5.1	0.91183879093199	0.953041313221968
5.13333333333333	0.905541561712846	0.949219767812165
5.16666666666667	0.900503778337531	0.946440462059581
5.2	0.894206549118388	0.941518774789381
5.23333333333333	0.886649874055416	0.93711820734779
5.26666666666667	0.879093198992443	0.933296661937987
5.3	0.865239294710327	0.928143365855071
5.33333333333333	0.853904282115869	0.922874265365797
5.36666666666667	0.851385390428211	0.916099707593874
5.4	0.851385390428211	0.910425291682349
5.43333333333333	0.845088161209068	0.90440346255175
5.46666666666667	0.836272040302267	0.899076459859298
5.5	0.827455919395466	0.892880924119163
5.53333333333333	0.818639798488665	0.886280072956776
5.56666666666667	0.807304785894207	0.878984395356243
5.6	0.795969773299748	0.87220983758432
5.63333333333333	0.783375314861461	0.864335137951999
5.66666666666667	0.772040302267002	0.856692047132393
5.7	0.760705289672544	0.848238325468284
5.73333333333333	0.750629722921914	0.841290061086824
5.76666666666667	0.738035264483627	0.832894241625894
5.8	0.720403022670025	0.824845835384036
5.83333333333333	0.711586901763224	0.815870993891318
5.86666666666667	0.701511335012594	0.80730146782085
5.9	0.690176322418136	0.798731941750383
5.93333333333333	0.678841309823677	0.789757100257665
5.96666666666667	0.66624685138539	0.780782258764946
6	0.653652392947103	0.772733852523088
6.03333333333333	0.641057934508816	0.762658869169972
6.06666666666667	0.628463476070529	0.75333661445818
6.1	0.615869017632242	0.745867230248111
6.13333333333333	0.602015113350126	0.734170985205987
6.16666666666667	0.593198992443325	0.725369850322805
6.2	0.581863979848867	0.716395008830086
6.23333333333333	0.569269521410579	0.707072754118294
6.26666666666667	0.555415617128463	0.695781824498422
6.3	0.541561712846347	0.685706841145305
6.33333333333333	0.52896725440806	0.676905706262123
6.36666666666667	0.511335012594458	0.667988766972583
6.4	0.503778337531486	0.656813641759069
6.43333333333333	0.494962216624685	0.647143973828204
6.46666666666667	0.483627204030227	0.638516545554558
6.5	0.471032745591939	0.628267855591905
6.53333333333333	0.455919395465995	0.618424481051504
6.56666666666667	0.44080604534005	0.607423062447526
6.6	0.426952141057934	0.597579687907125
6.63333333333333	0.413098236775818	0.587330997944472
6.66666666666667	0.399244332493703	0.57781766596219
6.7	0.385390428211587	0.568124837150053
6.73333333333333	0.371536523929471	0.557887727628036
6.76666666666667	0.357682619647355	0.5481948988159
6.8	0.345088161209068	0.537593005413856
6.83333333333333	0.331234256926952	0.52680582496164
6.86666666666667	0.318639798488665	0.51638342838945
6.9	0.30352644836272	0.506140528647115
6.93333333333333	0.290931989924433	0.495903419125098
6.96666666666667	0.277078085642317	0.485110448452563
7	0.263224181360202	0.475058625980718
7.03333333333333	0.248110831234257	0.464450942358357
7.06666666666667	0.234256926952141	0.453843258735995
7.1	0.222921914357683	0.443420862163805
7.13333333333333	0.209068010075567	0.43336903969196
7.16666666666667	0.195214105793451	0.421661214209201
7.2	0.181360201511335	0.41069453692713
7.23333333333333	0.16624685138539	0.400451637184795
7.26666666666667	0.153652392947103	0.389479169682406
7.3	0.139798488664987	0.378327205350164
7.33333333333333	0.125944584382871	0.366989953967748
7.36666666666667	0.113350125944584	0.35601748646536
7.4	0.0994962216624684	0.34450073825309
7.43333333333333	0.0869017632241813	0.333528270750702
7.46666666666667	0.0755667506297228	0.322376306418459
7.5	0.0629722921914357	0.31195390984627
7.53333333333333	0.0478589420654911	0.300801945514027
7.56666666666667	0.0314861460957179	0.289094120031267
7.6	0.0151133501259444	0.277577371818998
7.63333333333333	0.00125944584382864	0.266240120436583
7.66666666666667	-0.0163727959697734	0.254723372224313
7.7	-0.0302267002518892	0.241921195101474
7.73333333333333	-0.0453400503778338	0.23003387278886
7.76666666666667	-0.0604534005037783	0.21851712457659
7.8	-0.0743073047858943	0.20626501838395
7.83333333333333	-0.0881612090680102	0.194562983121508
7.86666666666667	-0.0994962216624686	0.183225731739093
7.9	-0.115869017632242	0.170973625546452
7.93333333333333	-0.130982367758187	0.158906806403984
7.96666666666667	-0.14735516372796	0.146654700211343
8	-0.164987405541562	0.133487739208477
8.03333333333333	-0.181360201511335	0.120506065255783
8.06666666666667	-0.195214105793451	0.107344894473235
8.1	-0.211586901763224	0.0945427173503952
8.13333333333333	-0.226700251889169	0.0817463304478736
8.16666666666667	-0.239294710327456	0.0683940823948352
8.2	-0.250629722921914	0.0546828406820878
8.23333333333333	-0.261964735516373	0.0404215280391418
8.26666666666667	-0.272040302267003	0.0270692799861036
8.3	-0.282115869017632	0.0135375351032105
8.33333333333333	-0.293450881612091	-0.000173706609536528
8.36666666666667	-0.304785894206549	-0.0146203063026549
8.4	-0.316120906801008	-0.0292464028256274
8.43333333333333	-0.327455919395466	-0.0436930025187457
8.46666666666667	-0.337531486146096	-0.0583190990417185
8.5	-0.348866498740554	-0.072215627804638
8.53333333333333	-0.360201511335013	-0.085932659737703
8.56666666666667	-0.371536523929471	-0.100008685330477
8.6	-0.382871536523929	-0.115370139833821
8.63333333333333	-0.395465994962217	-0.130546307286992
8.66666666666667	-0.406801007556675	-0.144628123100084
8.7	-0.415617128463476	-0.158159867982977
8.73333333333333	-0.425692695214106	-0.171871109695724
8.76666666666667	-0.437027707808564	-0.184123215888365
8.8	-0.448362720403023	-0.198569815581483
8.83333333333333	-0.458438287153652	-0.21228105729423
8.86666666666667	-0.468513853904282	-0.225627515126951
8.9	-0.477329974811083	-0.239344547060016
8.93333333333333	-0.488664987405542	-0.252140933962537
8.96666666666667	-0.498740554156171	-0.265307894965403
9	-0.507556675062972	-0.278839639848296
9.03333333333334	-0.517632241813602	-0.291456529920963
9.06666666666667	-0.527707808564232	-0.303708636113604
9.1	-0.536523929471033	-0.3155901682059
9.13333333333333	-0.546599496221662	-0.328207058278567
9.16666666666667	-0.555415617128464	-0.339729596711155
9.2	-0.564231738035265	-0.350881561043398
9.23333333333333	-0.573047858942066	-0.362768883356012
9.26666666666667	-0.581863979848867	-0.374470918618453
9.3	-0.590680100755667	-0.385808170000869
9.33333333333333	-0.59823677581864	-0.396410063402913
9.36666666666667	-0.607052896725441	-0.408297385715526
9.4	-0.614609571788413	-0.419449350047769
9.43333333333333	-0.622166246851385	-0.429506962739932
9.46666666666667	-0.630982367758187	-0.439199791552069
9.5	-0.63727959697733	-0.449436901074086
9.53333333333333	-0.644836272040302	-0.459315016936394
9.56666666666667	-0.653652392947103	-0.468822558698358
9.6	-0.661209068010076	-0.478880171390521
9.63333333333333	-0.667506297229219	-0.489302567962711
9.66666666666667	-0.67632241813602	-0.499174893604702
9.7	-0.682619647355164	-0.508867722416838
9.73333333333333	-0.688916876574307	-0.518554761008656
9.76666666666667	-0.697732997481108	-0.528797660750991
9.8	-0.704030226700252	-0.53848469934281
9.83333333333333	-0.710327455919396	-0.54781274427492
9.86666666666667	-0.716624685138539	-0.555855360296459
9.9	-0.722921914357683	-0.562988911728091
9.93333333333333	-0.729219143576826	-0.573781882400625
9.96666666666667	-0.736775818639799	-0.584725398801424
10	-0.746851385390428	-0.595147795373614
10.0333333333333	-0.753148614609572	-0.604875365507658
10.0666666666667	-0.758186397984887	-0.614371326828986
10.1	-0.765743073047859	-0.623693581540778
10.1333333333333	-0.772040302267003	-0.63098925914131
10.1666666666667	-0.777078085642318	-0.639964100634029
10.2	-0.78463476070529	-0.649691670768073
10.2333333333333	-0.790931989924433	-0.657913783619467
10.2666666666667	-0.797229219143577	-0.667757158159868
10.3	-0.804785894206549	-0.676731999652587
10.3333333333333	-0.809823677581864	-0.685127819113517
10.3666666666667	-0.816120906801008	-0.693523638574448
10.4	-0.822418136020151	-0.701572044816305
10.4333333333333	-0.828715365239295	-0.710546886309024
10.4666666666667	-0.83375314861461	-0.718942705769954
10.5	-0.837531486146096	-0.726469992183203
10.5333333333333	-0.843828715365239	-0.732839234532874
10.5666666666667	-0.847607052896725	-0.740192814336585
10.6	-0.851385390428212	-0.745867230248111
10.6333333333333	-0.857682619647355	-0.753857734286789
10.6666666666667	-0.86272040302267	-0.762311455950899
10.7	-0.869017632241814	-0.771460004053154
10.7333333333333	-0.875314861460957	-0.780782258764946
10.7666666666667	-0.880352644836272	-0.788251642975015
10.8	-0.886649874055416	-0.795373613966011
10.8333333333333	-0.890428211586902	-0.803074606988796
10.8666666666667	-0.894206549118388	-0.808922729509858
10.9	-0.899244332493703	-0.814597145421383
10.9333333333333	-0.904282115869018	-0.821545409802843
10.9666666666667	-0.910579345088161	-0.831388784343244
11	-0.910579345088161	-0.833241654844967
11.0333333333333	-0.915617128463476	-0.840189919226426
11.0666666666667	-0.919395465994962	-0.844764193277554
11.1	-0.92191435768262	-0.850612315798616
11.1333333333333	-0.925692695214106	-0.855534003068817
11.1666666666667	-0.928211586901763	-0.860861005761269
11.2	-0.931989924433249	-0.866709128282331
11.2333333333333	-0.935768261964736	-0.871457108942995
11.2666666666667	-0.938287153652393	-0.876552502822732
11.3	-0.942065491183879	-0.881358385686575
11.3333333333333	-0.945843828715365	-0.887206508207637
11.3666666666667	-0.948362720403023	-0.892128195477838
11.4	-0.952141057934509	-0.897049882748039
11.4333333333333	-0.954659949622166	-0.902203178830954
11.4666666666667	-0.958438287153652	-0.906951159491619
11.5	-0.959697732997481	-0.911525433542746
11.5333333333333	-0.963476070528967	-0.916968240641556
11.5666666666667	-0.965994962216625	-0.921368808083147
11.6	-0.968513853904282	-0.926116788743812
11.6333333333333	-0.97103274559194	-0.930691062794939
11.6666666666667	-0.973551637279597	-0.932543933296662
11.7	-0.976070528967254	-0.93711820734779
11.7333333333333	-0.978589420654912	-0.941692481398917
11.7666666666667	-0.979848866498741	-0.94551402680872
11.8	-0.982367758186398	-0.949740887640775
11.8333333333333	-0.984886649874055	-0.953388726441041
11.8666666666667	-0.984886649874055	-0.956515445412698
11.9	-0.987405541561713	-0.959236848962103
11.9333333333333	-0.988664987405542	-0.962305665730581
11.9666666666667	-0.991183879093199	-0.96583770012449
12	-0.991183879093199	-0.968211690454822
12.0333333333333	-0.992443324937028	-0.971106800613763
12.0666666666667	-0.993702770780856	-0.972554355693234
12.1	-0.994962216624685	-0.976028487883964
12.1333333333333	-0.994962216624685	-0.978228771604759
12.1666666666667	-0.996221662468514	-0.980602761935092
12.2	-0.996221662468514	-0.982629339046351
12.2333333333333	-0.997481108312343	-0.985177035986219
12.2666666666667	-0.997481108312343	-0.987029906487942
12.3	-1	-0.988651168176949
12.3333333333333	-1	-0.990504038678672
12.3666666666667	-1	-0.991951593758142
12.4	-0.998740554156171	-0.993630757650328
12.4333333333333	-1	-0.994325584088474
12.4666666666667	-1	-0.995773139167945
12.5	-0.998740554156171	-0.996873281028343
12.5333333333333	-0.998740554156171	-0.997626009669668
12.5666666666667	-0.998740554156171	-0.998899858139602
12.6	-0.998740554156171	-0.998378738310993
12.6333333333333	-0.997481108312343	-0.999652586780927
12.6666666666667	-0.996221662468514	-0.999247271358675
12.7	-0.996221662468514	-0.999652586780927
12.7333333333333	-0.994962216624685	-1
12.7666666666667	-0.993702770780856	-1
12.8	-0.992443324937028	-1
12.8333333333333	-0.98992443324937	-0.999478880171391
12.8666666666667	-0.98992443324937	-0.999478880171391
12.9	-0.98992443324937	-0.998552444920529
12.9333333333333	-0.987405541561713	-0.998147129498277
12.9666666666667	-0.984886649874055	-0.997452303060131
13	-0.983627204030227	-0.996352161199733
13.0333333333333	-0.981108312342569	-0.995078312729799
13.0666666666667	-0.978589420654912	-0.993978170869401
13.1	-0.977329974811083	-0.991951593758142
13.1333333333333	-0.974811083123426	-0.989925016646883
13.1666666666667	-0.97103274559194	-0.987029906487942
13.2	-0.967254408060453	-0.984076894125821
13.2333333333333	-0.964735516372796	-0.981008077357343
13.2666666666667	-0.959697732997481	-0.976607509915752
13.3	-0.954659949622166	-0.970411974175617
13.3333333333333	-0.948362720403023	-0.965606091311774
13.3666666666667	-0.944584382871536	-0.961437132682898
13.4	-0.94080604534005	-0.958310413711242
13.4333333333333	-0.938287153652393	-0.955009988130048
13.4666666666667	-0.931989924433249	-0.950088300859848
13.5	-0.928211586901763	-0.945340320199183
13.5333333333333	-0.923173803526448	-0.94203989461799
13.5666666666667	-0.919395465994962	-0.937465620566863
13.6	-0.914357682619647	-0.93364407515706
13.6333333333333	-0.909319899244333	-0.928317072464607
13.6666666666667	-0.904282115869018	-0.922816363162618
13.7	-0.896725440806045	-0.91679453403202
13.7333333333333	-0.891687657430731	-0.910946411510958
13.7666666666667	-0.886649874055416	-0.905271995599433
13.8	-0.880352644836272	-0.898323731217973
13.8333333333333	-0.875314861460957	-0.892475608696911
13.8666666666667	-0.867758186397985	-0.885006224486842
13.9	-0.861460957178841	-0.878231666714918
13.9333333333333	-0.853904282115869	-0.870009553863524
13.9666666666667	-0.847607052896725	-0.863234996091601
14	-0.840050377833753	-0.855186589849744
14.0333333333333	-0.83375314861461	-0.847890912249211
14.0666666666667	-0.824937027707809	-0.839263483975565
14.1	-0.818639798488665	-0.830867664514635
14.1333333333333	-0.809823677581864	-0.822471845053704
14.1666666666667	-0.802267002518892	-0.81424973220231
14.2	-0.794710327455919	-0.804695868677803
14.2333333333333	-0.787153652392947	-0.796647462435946
14.2666666666667	-0.777078085642318	-0.787325207724154
14.3	-0.770780856423174	-0.77910309487276
14.3333333333333	-0.761964735516373	-0.769259720332359
14.3666666666667	-0.753148614609572	-0.760111172230103
14.4	-0.7455919395466	-0.750788917518311
14.4333333333333	-0.73551637279597	-0.740366520946122
14.4666666666667	-0.727959697732998	-0.730465244202542
14.5	-0.720403022670025	-0.7226484467734
14.5333333333333	-0.711586901763224	-0.71222605020121
14.5666666666667	-0.702770780856423	-0.702672186676703
14.6	-0.692695214105793	-0.693176225355375
14.6333333333333	-0.685138539042821	-0.682753828783185
14.6666666666667	-0.67632241813602	-0.67360528068093
14.7	-0.666246851385391	-0.663009177499204
14.7333333333333	-0.657430730478589	-0.652760487536551
14.7666666666667	-0.648614609571788	-0.643090819605686
14.8	-0.641057934508816	-0.634115978112967
14.8333333333333	-0.632241813602015	-0.624793723401175
14.8666666666667	-0.623425692695214	-0.614545033438522
14.9	-0.614609571788413	-0.603601517037723
14.9333333333333	-0.604534005037783	-0.594279262325931
14.9666666666667	-0.596977329974811	-0.584725398801424
15	-0.589420654911839	-0.57453461104195
15.0333333333333	-0.579345088161209	-0.56463333429837
15.0666666666667	-0.569269521410579	-0.554396224776353
15.1	-0.561712846347607	-0.543609044324136
15.1333333333333	-0.551637279596977	-0.533186647751947
15.1666666666667	-0.542821158690176	-0.523129035059784
15.2	-0.534005037783375	-0.512706638487594
15.2333333333333	-0.525188916876574	-0.50319909672563
15.2666666666667	-0.516372795969773	-0.492776700153441
15.3	-0.507556675062972	-0.482354303581251
15.3333333333333	-0.498740554156171	-0.471931907009062
15.3666666666667	-0.48992443324937	-0.460959439506673
15.4	-0.479848866498741	-0.450172259054457
15.4333333333333	-0.47103274559194	-0.439929359312122
15.4666666666667	-0.462216624685139	-0.428777394979879
15.5	-0.452141057934509	-0.418534495237544
15.5333333333333	-0.444584382871537	-0.407747314785328
15.5666666666667	-0.434508816120907	-0.396774847282939
15.6	-0.424433249370277	-0.38635245071075
15.6333333333333	-0.415617128463476	-0.375200486378507
15.6666666666667	-0.405541561712846	-0.363683738166237
15.7	-0.396725440806045	-0.352711270663849
15.7333333333333	-0.386649874055416	-0.341009235401407
15.7666666666667	-0.376574307304786	-0.329307200138965
15.8	-0.367758186397985	-0.317605164876524
15.8333333333333	-0.357682619647355	-0.306997481254162
15.8666666666667	-0.347607052896725	-0.294745375061521
15.9	-0.337531486146096	-0.283228626849252
15.9333333333333	-0.328715365239295	-0.272441446397035
15.9666666666667	-0.318639798488665	-0.261283691844475
16	-0.309823677581864	-0.250131727512232
16.0333333333333	-0.299748110831234	-0.23842969224979
16.0666666666667	-0.289672544080605	-0.225992299006977
16.1	-0.279596977329975	-0.213745983034654
16.1333333333333	-0.269521410579345	-0.200943805911815
16.1666666666667	-0.258186397984887	-0.188691699719174
16.2	-0.248110831234257	-0.176810167626878
16.2333333333333	-0.239294710327456	-0.165472916244463
16.2666666666667	-0.229219143576826	-0.153220810051822
16.3	-0.217884130982368	-0.140418632928983
16.3333333333333	-0.209068010075567	-0.127622246026461
16.3666666666667	-0.19647355163728	-0.114640572073767
16.4	-0.18639798488665	-0.101838394950928
16.4333333333333	-0.17632241813602	-0.0888567209982341
16.4666666666667	-0.166246851385391	-0.0753249761153411
16.5	-0.153652392947103	-0.062158015112475
16.5333333333333	-0.143576826196474	-0.0482614863495556
16.5666666666667	-0.132241813602015	-0.0351003155670074
16.6	-0.120906801007557	-0.0206537158738891
16.6333333333333	-0.110831234256927	-0.00767204192119508
16.6666666666667	-0.0994962216624686	0.00658927072175097


==> figures/6.csv <==
Time	CurrentSignal	VoltageSignal
0	0.116943265148591	0.0392709630892283
0.0333333333333333	0.129293708992667	0.0557923031534779
0.0666666666666667	0.142416055576997	0.0682488690749361
0.1	0.154766499421073	0.0807054349963943
0.133333333333333	0.166345040524894	0.0931620009178522
0.166666666666667	0.176379776148205	0.0972267750606439
0.2	0.187186414511771	0.117944011014227
0.233333333333333	0.197221150135083	0.126204681046352
0.266666666666667	0.209571593979158	0.13866124696781
0.3	0.222693940563489	0.146921916999935
0.333333333333333	0.235044384407564	0.167639152953518
0.366666666666667	0.249710536472404	0.175899822985642
0.4	0.262832883056735	0.1883563889071
0.433333333333333	0.275955229641065	0.200812954828558
0.466666666666667	0.289077576225395	0.209073624860683
0.5	0.302199922809726	0.225594964924933
0.533333333333333	0.314550366653801	0.233855634957058
0.566666666666667	0.327672713238132	0.242247426735724
0.6	0.340023157082207	0.258768766799974
0.633333333333333	0.351601698186028	0.267029436832099
0.666666666666667	0.363952142030104	0.275290106864224
0.7	0.37475878039367	0.296007342817806
0.733333333333333	0.387109224237746	0.304268012849931
0.766666666666667	0.397915862601312	0.312528682882056
0.8	0.408722500964878	0.320920474660722
0.833333333333333	0.419529139328444	0.337441814724972
0.866666666666667	0.431107680432266	0.34989838064643
0.9	0.441142416055577	0.362223824821347
0.933333333333333	0.452720957159398	0.374680390742805
0.966666666666667	0.464299498263218	0.38294106077493
1	0.475106136626785	0.391201730807054
1.03333333333333	0.486684677730606	0.407854192617846
1.06666666666667	0.497491316094172	0.420179636792762
1.1	0.509069857197993	0.424375532682095
1.13333333333333	0.520648398301814	0.440896872746345
1.16666666666667	0.53145503666538	0.44915754277847
1.2	0.541489772288691	0.457549334557136
1.23333333333333	0.552296410652258	0.474070674621386
1.26666666666667	0.562331146275569	0.478266570510719
1.3	0.572365881898881	0.494787910574969
1.33333333333333	0.583172520262447	0.503048580607094
1.36666666666667	0.592435353145503	0.515505146528552
1.4	0.602470088768815	0.527830590703468
1.43333333333333	0.611732921651872	0.536222382482135
1.46666666666667	0.620995754534929	0.548547826657051
1.5	0.63103049015824	0.556939618435718
1.53333333333333	0.640293323041297	0.561004392578509
1.56666666666667	0.649556155924353	0.585917524421425
1.6	0.658047086067155	0.585917524421425
1.63333333333333	0.666538016209957	0.59417819445355
1.66666666666667	0.675028946352759	0.606503638628467
1.7	0.682747973755306	0.6106995345178
1.73333333333333	0.689695098417599	0.614895430407133
1.76666666666667	0.698186028560401	0.618960204549925
1.8	0.705905055962949	0.635612666360716
1.83333333333333	0.712080277884986	0.639677440503507
1.86666666666667	0.719027402547279	0.647938110535633
1.9	0.725202624469317	0.656198780567757
1.93333333333333	0.732149749131609	0.668655346489215
1.96666666666667	0.739868776534157	0.67691601652134
2	0.746815901196449	0.681111912410673
2.03333333333333	0.754534928598996	0.693568478332131
2.06666666666667	0.761482053261289	0.701829148364256
2.1	0.769201080663836	0.710089818396381
2.13333333333333	0.777692010806638	0.718350488428506
2.16666666666667	0.784639135468931	0.726611158460631
2.2	0.790814357390969	0.726611158460631
2.23333333333333	0.796989579313006	0.734871828492756
2.26666666666667	0.803164801235044	0.739067724382089
2.3	0.809340023157082	0.747328394414214
2.33333333333333	0.816287147819375	0.751524290303547
2.36666666666667	0.823234272481667	0.768045630367796
2.4	0.82863759166345	0.77224152625713
2.43333333333333	0.835584716325743	0.780502196289255
2.46666666666667	0.84330374372829	0.784566970432046
2.5	0.848707062910073	0.788762866321379
2.53333333333333	0.854882284832111	0.801219432242837
2.56666666666667	0.861057506754149	0.801219432242837
2.6	0.867232728676187	0.813544876417754
2.63333333333333	0.874179853338479	0.826001442339212
2.66666666666667	0.880355075260517	0.82193666819642
2.7	0.886530297182555	0.834262112371337
2.73333333333333	0.893477421844847	0.83845800826067
2.76666666666667	0.899652643766885	0.85497934832492
2.8	0.905055962948668	0.859175244214253
2.83333333333333	0.909687379390197	0.859175244214253
2.86666666666667	0.914318795831725	0.863240018357045
2.9	0.919722115013508	0.871631810135711
2.93333333333333	0.924353531455036	0.879892480167836
2.96666666666667	0.930528753377074	0.888153150199961
3	0.935932072558857	0.896413820232086
3.03333333333333	0.939019683519876	0.90467449026421
3.06666666666667	0.94287919722115	0.908870386153543
3.1	0.948282516402933	0.912935160296335
3.13333333333333	0.951370127363952	0.917131056185668
3.16666666666667	0.95600154380548	0.925391726217793
3.2	0.961404862987263	0.925391726217793
3.23333333333333	0.964492473948282	0.929587622107127
3.26666666666667	0.968351987649556	0.933652396249918
3.3	0.97066769587032	0.937848292139251
3.33333333333333	0.972983404091085	0.937848292139251
3.36666666666667	0.974527209571594	0.941913066282043
3.4	0.977614820532613	0.958565528092834
3.43333333333333	0.979158626013122	0.954369632203501
3.46666666666667	0.980702431493631	0.954369632203501
3.5	0.983018139714396	0.962630302235626
3.53333333333333	0.98379004245465	0.958565528092834
3.56666666666667	0.98533384793516	0.966826198124959
3.6	0.986877653415669	0.958565528092834
3.63333333333333	0.987649556155924	0.966826198124959
3.66666666666667	0.988421458896179	0.970890972267751
3.7	0.991509069857198	0.966826198124959
3.73333333333333	0.991509069857198	0.962630302235626
3.76666666666667	0.992280972597453	0.979282764046417
3.8	0.993824778077962	0.979282764046417
3.83333333333333	0.994596680818217	0.975086868157084
3.86666666666667	0.995368583558471	0.979282764046417
3.9	0.996140486298726	0.983347538189209
3.93333333333333	0.996912389038981	0.979282764046417
3.96666666666667	0.997684291779236	0.979282764046417
4	0.996912389038981	0.983347538189209
4.03333333333333	0.99845619451949	0.987543434078542
4.06666666666667	0.99845619451949	0.983347538189209
4.1	0.999228097259745	0.983347538189209
4.13333333333333	1	0.991608208221334
4.16666666666667	1	0.987543434078542
4.2	1	0.987543434078542
4.23333333333333	0.999228097259745	0.995804104110667
4.26666666666667	0.999228097259745	0.991608208221334
4.3	1	0.987543434078542
4.33333333333333	1	0.991608208221334
4.36666666666667	1	0.991608208221334
4.4	0.99845619451949	0.991608208221334
4.43333333333333	0.99845619451949	0.995804104110667
4.46666666666667	0.997684291779236	0.991608208221334
4.5	0.996140486298726	1
4.53333333333333	0.995368583558471	0.995804104110667
4.56666666666667	0.994596680818217	0.991608208221334
4.6	0.993824778077962	0.979282764046417
4.63333333333333	0.991509069857198	0.987543434078542
4.66666666666667	0.989965264376688	0.987543434078542
4.7	0.989965264376688	0.987543434078542
4.73333333333333	0.986877653415669	0.983347538189209
4.76666666666667	0.98379004245465	0.983347538189209
4.8	0.979930528753377	0.975086868157084
4.83333333333333	0.978386723272867	0.979282764046417
4.86666666666667	0.975299112311849	0.979282764046417
4.9	0.971439598610575	0.979282764046417
4.93333333333333	0.964492473948282	0.966826198124959
4.96666666666667	0.956773446545735	0.958565528092834
5	0.952913932844462	0.962630302235626
5.03333333333333	0.945194905441914	0.950304858060709
5.06666666666667	0.939019683519876	0.946108962171376
5.1	0.928984947896565	0.937848292139251
5.13333333333333	0.922037823234273	0.937848292139251
5.16666666666667	0.916634504052489	0.921326952075002
5.2	0.907371671169433	0.912935160296335
5.23333333333333	0.898108838286376	0.90467449026421
5.26666666666667	0.889617908143574	0.896413820232086
5.3	0.884986491702046	0.896413820232086
5.33333333333333	0.876495561559243	0.883957254310628
5.36666666666667	0.867232728676187	0.879892480167836
5.4	0.860285604013894	0.867435914246378
5.43333333333333	0.853338479351601	0.863240018357045
5.46666666666667	0.844847549208799	0.850914574182128
5.5	0.836356619065997	0.850914574182128
5.53333333333333	0.83018139714396	0.842653904150003
5.56666666666667	0.823234272481667	0.83845800826067
5.6	0.81397143959861	0.830197338228545
5.63333333333333	0.806252412196063	0.830197338228545
5.66666666666667	0.800077190274025	0.809480102274962
5.7	0.790814357390969	0.801219432242837
5.73333333333333	0.781551524507912	0.805284206385629
5.76666666666667	0.774604399845619	0.792958762210713
5.8	0.766113469702817	0.784566970432046
5.83333333333333	0.75839444230027	0.77224152625713
5.86666666666667	0.749903512157468	0.77224152625713
5.9	0.739868776534157	0.751524290303547
5.93333333333333	0.729834040910845	0.751524290303547
5.96666666666667	0.719799305287534	0.747328394414214
6	0.712080277884986	0.734871828492756
6.03333333333333	0.702045542261675	0.726611158460631
6.06666666666667	0.692010806638364	0.718350488428506
6.1	0.683519876495561	0.714285714285714
6.13333333333333	0.67348514087225	0.701829148364256
6.16666666666667	0.663450405248938	0.693568478332131
6.2	0.652643766885372	0.685176686553465
6.23333333333333	0.64415283674257	0.67691601652134
6.26666666666667	0.634118101119259	0.672851242378548
6.3	0.623311462755692	0.656198780567757
6.33333333333333	0.613276727132381	0.647938110535633
6.36666666666667	0.602470088768815	0.635612666360716
6.4	0.592435353145503	0.631416770471383
6.43333333333333	0.582400617522192	0.623156100439258
6.46666666666667	0.570822076418371	0.6106995345178
6.5	0.560015438054805	0.59417819445355
6.53333333333333	0.549208799691238	0.589982298564217
6.56666666666667	0.539174064067927	0.581721628532092
6.6	0.527595522964107	0.573460958499967
6.63333333333333	0.516016981860286	0.552743722546384
6.66666666666667	0.504438440756464	0.540287156624926
6.7	0.492087996912389	0.532026486592802
6.73333333333333	0.481281358548823	0.523765816560677
6.76666666666667	0.468930914704747	0.511309250639219
6.8	0.457352373600926	0.494787910574969
6.83333333333333	0.445773832497105	0.494787910574969
6.86666666666667	0.434195291393284	0.486527240542844
6.9	0.423388653029718	0.474070674621386
6.93333333333333	0.412582014666152	0.461614108699928
6.96666666666667	0.401003473562331	0.44915754277847
7	0.38942493245851	0.440896872746345
7.03333333333333	0.378618294094944	0.428571428571429
7.06666666666667	0.367811655731378	0.416114862649971
7.1	0.356233114627557	0.407854192617846
7.13333333333333	0.34542647626399	0.399593522585721
7.16666666666667	0.33384793516017	0.391201730807054
7.2	0.323041296796603	0.378876286632138
7.23333333333333	0.311462755692782	0.36641972071068
7.26666666666667	0.299884214588962	0.353963154789222
7.3	0.288305673485141	0.345702484757097
7.33333333333333	0.27672713238132	0.341506588867764
7.36666666666667	0.265148591277499	0.316724578771389
7.4	0.252798147433423	0.308463908739264
7.43333333333333	0.240447703589348	0.304268012849931
7.46666666666667	0.228097259745272	0.283550776896348
7.5	0.214974913160942	0.275290106864224
7.53333333333333	0.203396372057121	0.262833540942765
7.56666666666667	0.191045928213045	0.250508096767849
7.6	0.179467387109224	0.242247426735724
7.63333333333333	0.167116943265148	0.233855634957058
7.66666666666667	0.154766499421073	0.217334294892808
7.7	0.142416055576997	0.209073624860683
7.73333333333333	0.129293708992667	0.192552284796434
7.76666666666667	0.116171362408336	0.184160493017767
7.8	0.102277113083751	0.171835048842851
7.83333333333333	0.089154766499421	0.155182587032059
7.86666666666667	0.075260517174836	0.146921916999935
7.9	0.0621381705905055	0.134465351078477
7.93333333333333	0.0490158240061751	0.126204681046352
7.96666666666667	0.0351215746815901	0.109683340982102
8	0.0219992280972596	0.0931620009178522
8.03333333333333	0.00810497877267435	0.0849013308857276
8.06666666666667	-0.00501736781165585	0.0599881990428113
8.1	-0.0181397143959862	0.0557923031534779
8.13333333333333	-0.0328058664608261	0.0392709630892283
8.16666666666667	-0.0467001157854112	0.0310102930571037
8.2	-0.0605943651099963	0.0144889529928538
8.23333333333333	-0.0744886144345814	-0.00216350881793737
8.26666666666667	-0.0891547664994212	-0.0144889529928539
8.3	-0.102277113083752	-0.0228807447715204
8.33333333333333	-0.116171362408337	-0.0394020848357699
8.36666666666667	-0.129293708992667	-0.0476627548678948
8.4	-0.142416055576997	-0.0601193207893529
8.43333333333333	-0.153994596680818	-0.0766406608536025
8.46666666666667	-0.166345040524894	-0.0931620009178522
8.5	-0.17715167888846	-0.101553792696519
8.53333333333333	-0.187186414511772	-0.118075132760768
8.56666666666667	-0.197993052875338	-0.130531698682226
8.6	-0.209571593979159	-0.142857142857143
8.63333333333333	-0.221922037823234	-0.147053038746476
8.66666666666667	-0.235816287147819	-0.163574378810726
8.7	-0.24893863373215	-0.176030944732184
8.73333333333333	-0.26206098031648	-0.188487510653642
8.76666666666667	-0.275183326900811	-0.200812954828558
8.8	-0.289077576225396	-0.205008850717891
8.83333333333333	-0.301428020069471	-0.21746541663935
8.86666666666667	-0.313778463913547	-0.233986756703599
8.9	-0.326900810497877	-0.246443322625057
8.93333333333333	-0.339251254341953	-0.258899888546515
8.96666666666667	-0.350829795445774	-0.275421228610765
9	-0.362408336549595	-0.28368189864289
9.03333333333334	-0.373986877653416	-0.296138464564348
9.06666666666667	-0.385565418757237	-0.308595030485806
9.1	-0.396372057120803	-0.316855700517931
9.13333333333333	-0.407950598224624	-0.320920474660722
9.16666666666667	-0.41875723658819	-0.341637710614305
9.2	-0.429563874951756	-0.341637710614305
9.23333333333333	-0.441142416055577	-0.362354946567888
9.26666666666667	-0.452720957159398	-0.374811512489346
9.3	-0.463527595522964	-0.387268078410804
9.33333333333333	-0.47433423388653	-0.395528748442929
9.36666666666667	-0.485140872250097	-0.395528748442929
9.4	-0.498263218834427	-0.412050088507179
9.43333333333333	-0.509069857197993	-0.424506654428637
9.46666666666667	-0.519876495561559	-0.44522389038222
9.5	-0.530683133925126	-0.441027994492887
9.53333333333333	-0.540717869548437	-0.465941126335803
9.56666666666667	-0.550752605171748	-0.470005900478594
9.6	-0.561559243535315	-0.486527240542844
9.63333333333333	-0.572365881898881	-0.490723136432177
9.66666666666667	-0.581628714781938	-0.503179702353635
9.7	-0.591663450405249	-0.51144037238576
9.73333333333333	-0.601698186028561	-0.523896938307218
9.76666666666667	-0.610961018911617	-0.52796171245001
9.8	-0.620223851794674	-0.548678948403593
9.83333333333333	-0.630258587417985	-0.552874844292926
9.86666666666667	-0.640293323041297	-0.565200288467842
9.9	-0.649556155924354	-0.573592080246509
9.93333333333333	-0.658047086067156	-0.590113420310759
9.96666666666667	-0.666538016209958	-0.581852750278634
10	-0.674257043612505	-0.606634760375008
10.0333333333333	-0.681976071015052	-0.614895430407133
10.0666666666667	-0.690467001157854	-0.614895430407133
10.1	-0.698957931300656	-0.623287222185799
10.1333333333333	-0.705133153222694	-0.635612666360716
10.1666666666667	-0.711308375144732	-0.643873336392841
10.2	-0.719027402547279	-0.648069232282174
10.2333333333333	-0.725974527209572	-0.660525798203632
10.2666666666667	-0.732149749131609	-0.664590572346424
10.3	-0.739868776534157	-0.668786468235757
10.3333333333333	-0.746043998456195	-0.685307808300007
10.3666666666667	-0.752991123118487	-0.68950370418934
10.4	-0.760710150521034	-0.693568478332131
10.4333333333333	-0.769201080663836	-0.693568478332131
10.4666666666667	-0.777692010806638	-0.718481610175048
10.5	-0.783867232728676	-0.718481610175048
10.5333333333333	-0.790042454650714	-0.730938176096505
10.5666666666667	-0.796217676572752	-0.730938176096505
10.6	-0.80239289849479	-0.739198846128631
10.6333333333333	-0.808568120416827	-0.751655412050088
10.6666666666667	-0.81551524507912	-0.759916082082213
10.7	-0.823234272481667	-0.763980856225005
10.7333333333333	-0.829409494403705	-0.768176752114338
10.7666666666667	-0.834812813585488	-0.780633318035796
10.8	-0.841759938247781	-0.784698092178588
10.8333333333333	-0.847935160169819	-0.801219432242837
10.8666666666667	-0.855654187572366	-0.809611224021504
10.9	-0.861829409494404	-0.813675998164295
10.9333333333333	-0.868776534156696	-0.813675998164295
10.9666666666667	-0.874179853338479	-0.82193666819642
11	-0.880355075260517	-0.830328459975087
11.0333333333333	-0.886530297182555	-0.838589130007212
11.0666666666667	-0.892705519104593	-0.846849800039337
11.1	-0.898880741026631	-0.855110470071461
11.1333333333333	-0.903512157468159	-0.855110470071461
11.1666666666667	-0.908915476649942	-0.863371140103586
11.2	-0.915862601312235	-0.871631810135711
11.2333333333333	-0.921265920494018	-0.871631810135711
11.2666666666667	-0.926669239675801	-0.879892480167836
11.3	-0.932072558857584	-0.879892480167836
11.3333333333333	-0.935160169818603	-0.896544941978627
11.3666666666667	-0.938247780779622	-0.900609716121419
11.4	-0.943651099961405	-0.900609716121419
11.4333333333333	-0.949054419143188	-0.904805612010752
11.4666666666667	-0.952913932844462	-0.921326952075002
11.5	-0.956001543805481	-0.921326952075002
11.5333333333333	-0.959089154766499	-0.91726217793221
11.5666666666667	-0.962948668467773	-0.929587622107126
11.6	-0.966808182169047	-0.925522847964335
11.6333333333333	-0.97066769587032	-0.937979413885793
11.6666666666667	-0.972983404091085	-0.937979413885793
11.7	-0.976071015052103	-0.942044188028584
11.7333333333333	-0.977614820532613	-0.942044188028584
11.7666666666667	-0.979930528753377	-0.946240083917918
11.8	-0.982246236974141	-0.954500753950043
11.8333333333333	-0.983018139714396	-0.958565528092834
11.8666666666667	-0.984561945194905	-0.954500753950043
11.9	-0.986105750675415	-0.958565528092834
11.9333333333333	-0.987649556155924	-0.958565528092834
11.9666666666667	-0.987649556155924	-0.954500753950043
12	-0.989965264376689	-0.971022094014292
12.0333333333333	-0.989965264376689	-0.962761423982167
12.0666666666667	-0.990737167116943	-0.966957319871501
12.1	-0.992280972597453	-0.975217989903626
12.1333333333333	-0.993824778077962	-0.966957319871501
12.1666666666667	-0.994596680818217	-0.966957319871501
12.2	-0.995368583558472	-0.98347865993575
12.2333333333333	-0.996140486298726	-0.975217989903626
12.2666666666667	-0.996140486298726	-0.975217989903626
12.3	-0.997684291779236	-0.98347865993575
12.3333333333333	-0.997684291779236	-0.979282764046417
12.3666666666667	-0.997684291779236	-0.98347865993575
12.4	-0.999228097259745	-0.979282764046417
12.4333333333333	-0.999228097259745	-0.98347865993575
12.4666666666667	-0.999228097259745	-0.987674555825084
12.5	-1	-0.987674555825084
12.5333333333333	-1	-0.991739329967875
12.5666666666667	-1	-0.987674555825084
12.6	-1	-0.987674555825084
12.6333333333333	-1	-0.987674555825084
12.6666666666667	-1	-0.991739329967875
12.7	-1	-0.991739329967875
12.7333333333333	-0.999228097259745	-0.991739329967875
12.7666666666667	-0.998456194519491	-1
12.8	-0.998456194519491	-1
12.8333333333333	-0.997684291779236	-0.987674555825084
12.8666666666667	-0.995368583558472	-0.991739329967875
12.9	-0.994596680818217	-0.991739329967875
12.9333333333333	-0.993824778077962	-0.991739329967875
12.9666666666667	-0.992280972597453	-0.987674555825084
13	-0.990737167116943	-0.991739329967875
13.0333333333333	-0.987649556155924	-0.987674555825084
13.0666666666667	-0.98687765341567	-0.987674555825084
13.1	-0.98533384793516	-0.98347865993575
13.1333333333333	-0.982246236974141	-0.98347865993575
13.1666666666667	-0.980702431493632	-0.98347865993575
13.2	-0.976842917792358	-0.971022094014292
13.2333333333333	-0.971439598610575	-0.971022094014292
13.2666666666667	-0.965264376688537	-0.962761423982167
13.3	-0.959089154766499	-0.954500753950043
13.3333333333333	-0.953685835584716	-0.962761423982167
13.3666666666667	-0.946738710922424	-0.946240083917918
13.4	-0.937475878039367	-0.946240083917918
13.4333333333333	-0.931300656117329	-0.93378351799646
13.4666666666667	-0.924353531455037	-0.925522847964335
13.5	-0.91509069857198	-0.921326952075002
13.5333333333333	-0.908143573909687	-0.91726217793221
13.5666666666667	-0.901196449247395	-0.900609716121419
13.6	-0.891161713624083	-0.896544941978627
13.6333333333333	-0.882670783481281	-0.888284271946502
13.6666666666667	-0.876495561559244	-0.892349046089294
13.7	-0.869548436896951	-0.884088376057169
13.7333333333333	-0.860285604013894	-0.871631810135711
13.7666666666667	-0.852566576611347	-0.867567035992919
13.8	-0.845619451949055	-0.855110470071461
13.8333333333333	-0.839444230027017	-0.863371140103586
13.8666666666667	-0.831725202624469	-0.846849800039337
13.9	-0.824778077962177	-0.838589130007212
13.9333333333333	-0.81551524507912	-0.830328459975087
13.9666666666667	-0.807024314936318	-0.830328459975087
14	-0.800077190274026	-0.817871894053629
14.0333333333333	-0.792358162871478	-0.813675998164295
14.0666666666667	-0.782323427248167	-0.809611224021504
14.1	-0.775376302585874	-0.792958762210713
14.1333333333333	-0.765341566962563	-0.784698092178588
14.1666666666667	-0.75839444230027	-0.776437422146463
14.2	-0.749131609417213	-0.77224152625713
14.2333333333333	-0.738324971053647	-0.768176752114338
14.2666666666667	-0.7306059436511	-0.75572018619288
14.3	-0.721343110768043	-0.747459516160755
14.3333333333333	-0.711308375144732	-0.739198846128631
14.3666666666667	-0.702045542261675	-0.726742280207172
14.4	-0.694326514859128	-0.718481610175048
14.4333333333333	-0.684291779235816	-0.706025044253589
14.4666666666667	-0.674257043612505	-0.706025044253589
14.5	-0.664222307989193	-0.693568478332131
14.5333333333333	-0.654187572365882	-0.685307808300007
14.5666666666667	-0.644152836742571	-0.67298236412509
14.6	-0.634890003859514	-0.660525798203632
14.6333333333333	-0.624083365495948	-0.652265128171507
14.6666666666667	-0.613276727132381	-0.648069232282174
14.7	-0.602470088768815	-0.643873336392841
14.7333333333333	-0.592435353145504	-0.631547892217924
14.7666666666667	-0.581628714781938	-0.614895430407133
14.8	-0.570050173678117	-0.606634760375008
14.8333333333333	-0.55924353531455	-0.590113420310759
14.8666666666667	-0.549208799691239	-0.590113420310759
14.9	-0.538402161327673	-0.585917524421425
14.9333333333333	-0.526823620223852	-0.565200288467842
14.9666666666667	-0.515245079120031	-0.556939618435717
15	-0.504438440756465	-0.544614174260801
15.0333333333333	-0.492859899652644	-0.536222382482135
15.0666666666667	-0.480509455808568	-0.523896938307218
15.1	-0.468930914704747	-0.51144037238576
15.1333333333333	-0.458124276341181	-0.503179702353635
15.1666666666667	-0.447317637977615	-0.49491903232151
15.2	-0.434967194133539	-0.482462466400052
15.2333333333333	-0.423388653029718	-0.478266570510719
15.2666666666667	-0.411810111925897	-0.457549334557136
15.3	-0.401003473562331	-0.449288664525011
15.3333333333333	-0.390196835198765	-0.428571428571428
15.3666666666667	-0.377846391354689	-0.432767324460762
15.4	-0.367039752991123	-0.420310758539304
15.4333333333333	-0.356233114627557	-0.407854192617846
15.4666666666667	-0.344654573523736	-0.399593522585721
15.5	-0.333076032419915	-0.387268078410804
15.5333333333333	-0.323041296796604	-0.374811512489346
15.5666666666667	-0.311462755692783	-0.366550842457221
15.6	-0.299884214588962	-0.354094276535763
15.6333333333333	-0.289077576225396	-0.345833606503638
15.6666666666667	-0.277499035121575	-0.341637710614305
15.7	-0.265148591277499	-0.325116370550056
15.7333333333333	-0.253570050173678	-0.312659804628598
15.7666666666667	-0.240447703589348	-0.296138464564348
15.8	-0.228097259745272	-0.291942568675015
15.8333333333333	-0.215746815901196	-0.287877794532223
15.8666666666667	-0.203396372057121	-0.262964662689307
15.9	-0.191045928213045	-0.254703992657182
15.9333333333333	-0.17869548436897	-0.246443322625057
15.9666666666667	-0.167116943265149	-0.233986756703599
16	-0.154766499421073	-0.213269520750016
16.0333333333333	-0.142416055576997	-0.209204746607225
16.0666666666667	-0.129293708992667	-0.192552284796433
16.1	-0.116171362408337	-0.188487510653642
16.1333333333333	-0.103049015824006	-0.167770274700059
16.1666666666667	-0.0891547664994212	-0.159509604667934
16.2	-0.0760324199150909	-0.142857142857143
16.2333333333333	-0.0629100733307604	-0.126335802792893
16.2666666666667	-0.0497877267464302	-0.118075132760768
16.3	-0.0366653801620996	-0.101553792696519
16.3333333333333	-0.0227711308375146	-0.0890972267750606
16.3666666666667	-0.00964878425318427	-0.0808365567429358
16.4	0.00347356233114615	-0.0725758867108109
16.4333333333333	0.0181397143959861	-0.0518586507572281
16.4666666666667	0.0320339637205711	-0.0394020848357699
16.5	0.0459282130451562	-0.0352061889464367
16.5333333333333	0.0598224623697414	-0.0186848488821871
16.5666666666667	0.0737167116943265	0.00203238707139586
16.6	0.0876109610189115	0.0144889529928538
16.6333333333333	0.101505210343497	0.0268143971677703
16.6666666666667	0.115399459668082	0.0434668589785616


==> figures/7.csv <==
Time	CurrentSignal	VoltageSignal
0	0.220125786163522	0.0611290322580644
0.0333333333333333	0.220125786163522	0.0712903225806452
0.0666666666666667	0.232704402515723	0.0831720430107528
0.1	0.257861635220126	0.0967741935483872
0.133333333333333	0.257861635220126	0.105268817204301
0.166666666666667	0.270440251572327	0.113763440860215
0.2	0.283018867924528	0.129032258064516
0.233333333333333	0.29559748427673	0.140913978494624
0.266666666666667	0.308176100628931	0.151129032258065
0.3	0.320754716981132	0.159569892473118
0.333333333333333	0.333333333333333	0.171505376344086
0.366666666666667	0.345911949685535	0.181666666666667
0.4	0.358490566037736	0.195268817204301
0.433333333333333	0.358490566037736	0.205430107526882
0.466666666666667	0.383647798742138	0.217311827956989
0.5	0.383647798742138	0.22752688172043
0.533333333333333	0.39622641509434	0.239408602150538
0.566666666666667	0.421383647798742	0.252956989247312
0.6	0.421383647798742	0.263172043010753
0.633333333333333	0.446540880503145	0.273333333333333
0.666666666666667	0.446540880503145	0.286935483870968
0.7	0.459119496855346	0.293709677419355
0.733333333333333	0.471698113207547	0.302204301075269
0.766666666666667	0.471698113207547	0.315806451612903
0.8	0.484276729559748	0.324301075268817
0.833333333333333	0.509433962264151	0.334462365591398
0.866666666666667	0.509433962264151	0.348064516129032
0.9	0.509433962264151	0.356559139784946
0.933333333333333	0.534591194968553	0.37010752688172
0.966666666666667	0.534591194968553	0.381989247311828
1	0.547169811320755	0.390483870967742
1.03333333333333	0.559748427672956	0.402365591397849
1.06666666666667	0.572327044025157	0.41258064516129
1.1	0.584905660377359	0.422741935483871
1.13333333333333	0.610062893081761	0.432956989247312
1.16666666666667	0.610062893081761	0.446505376344086
1.2	0.622641509433962	0.456720430107527
1.23333333333333	0.622641509433962	0.465215053763441
1.26666666666667	0.635220125786164	0.477096774193548
1.3	0.647798742138365	0.483870967741936
1.33333333333333	0.660377358490566	0.495752688172043
1.36666666666667	0.660377358490566	0.504247311827957
1.4	0.672955974842767	0.517849462365591
1.43333333333333	0.69811320754717	0.522903225806451
1.46666666666667	0.69811320754717	0.533118279569892
1.5	0.69811320754717	0.543279569892473
1.53333333333333	0.710691823899371	0.555161290322581
1.56666666666667	0.710691823899371	0.560268817204301
1.6	0.723270440251572	0.572150537634408
1.63333333333333	0.735849056603774	0.575537634408602
1.66666666666667	0.735849056603774	0.590860215053763
1.7	0.735849056603774	0.597634408602151
1.73333333333333	0.761006289308176	0.604408602150537
1.76666666666667	0.761006289308176	0.614623655913978
1.8	0.773584905660377	0.624784946236559
1.83333333333333	0.773584905660377	0.631612903225806
1.86666666666667	0.773584905660377	0.645161290322581
1.9	0.786163522012579	0.651935483870968
1.93333333333333	0.811320754716981	0.658763440860215
1.96666666666667	0.811320754716981	0.668924731182796
2	0.823899371069183	0.674032258064516
2.03333333333333	0.823899371069183	0.68252688172043
2.06666666666667	0.823899371069183	0.691021505376344
2.1	0.823899371069183	0.702903225806451
2.13333333333333	0.836477987421384	0.708010752688172
2.16666666666667	0.849056603773585	0.718172043010753
2.2	0.861635220125786	0.726666666666667
2.23333333333333	0.849056603773585	0.733440860215054
2.26666666666667	0.874213836477988	0.741935483870968
2.3	0.874213836477988	0.750430107526882
2.33333333333333	0.886792452830188	0.758924731182796
2.36666666666667	0.886792452830188	0.764032258064516
2.4	0.886792452830188	0.77252688172043
2.43333333333333	0.886792452830188	0.779301075268817
2.46666666666667	0.89937106918239	0.787795698924731
2.5	0.911949685534591	0.792903225806451
2.53333333333333	0.911949685534591	0.799677419354839
2.56666666666667	0.924528301886792	0.806451612903226
2.6	0.924528301886792	0.816666666666666
2.63333333333333	0.924528301886792	0.821720430107527
2.66666666666667	0.924528301886792	0.830215053763441
2.7	0.937106918238994	0.837043010752688
2.73333333333333	0.937106918238994	0.845537634408602
2.76666666666667	0.937106918238994	0.852311827956989
2.8	0.949685534591195	0.85741935483871
2.83333333333333	0.949685534591195	0.864193548387097
2.86666666666667	0.962264150943396	0.872688172043011
2.9	0.949685534591195	0.877795698924731
2.93333333333333	0.962264150943396	0.887956989247312
2.96666666666667	0.962264150943396	0.887956989247312
3	0.962264150943396	0.898118279569892
3.03333333333333	0.974842767295597	0.901559139784946
3.06666666666667	0.974842767295597	0.906612903225806
3.1	0.974842767295597	0.91510752688172
3.13333333333333	0.987421383647799	0.918494623655914
3.16666666666667	1	0.923602150537634
3.2	0.987421383647799	0.930376344086021
3.23333333333333	0.987421383647799	0.933817204301075
3.26666666666667	0.987421383647799	0.937204301075268
3.3	1	0.942311827956989
3.33333333333333	1	0.94736559139785
3.36666666666667	1	0.950752688172043
3.4	1	0.954193548387096
3.43333333333333	1	0.955860215053764
3.46666666666667	1	0.960967741935484
3.5	1	0.962634408602151
3.53333333333333	1	0.964354838709678
3.56666666666667	1	0.967741935483871
3.6	1	0.971129032258064
3.63333333333333	1	0.972849462365591
3.66666666666667	1	0.974569892473118
3.7	1	0.974569892473118
3.73333333333333	1	0.979623655913978
3.76666666666667	1	0.979623655913978
3.8	0.987421383647799	0.983010752688172
3.83333333333333	1	0.986451612903226
3.86666666666667	0.987421383647799	0.988118279569892
3.9	0.987421383647799	0.989838709677419
3.93333333333333	1	0.993225806451613
3.96666666666667	0.987421383647799	0.989838709677419
4	1	0.993225806451613
4.03333333333333	0.987421383647799	0.99489247311828
4.06666666666667	0.987421383647799	0.99489247311828
4.1	0.987421383647799	0.993225806451613
4.13333333333333	0.987421383647799	0.998333333333333
4.16666666666667	0.987421383647799	0.996612903225806
4.2	0.987421383647799	0.99489247311828
4.23333333333333	0.974842767295597	1
4.26666666666667	0.974842767295597	0.996612903225806
4.3	0.974842767295597	0.998333333333333
4.33333333333333	0.962264150943396	0.996612903225806
4.36666666666667	0.974842767295597	0.998333333333333
4.4	0.974842767295597	0.998333333333333
4.43333333333333	0.962264150943396	0.996612903225806
4.46666666666667	0.962264150943396	0.99489247311828
4.5	0.962264150943396	0.998333333333333
4.53333333333333	0.962264150943396	0.996612903225806
4.56666666666667	0.962264150943396	0.996612903225806
4.6	0.949685534591195	0.993225806451613
4.63333333333333	0.949685534591195	0.993225806451613
4.66666666666667	0.937106918238994	0.989838709677419
4.7	0.949685534591195	0.989838709677419
4.73333333333333	0.937106918238994	0.986451612903226
4.76666666666667	0.937106918238994	0.977956989247312
4.8	0.924528301886792	0.976236559139785
4.83333333333333	0.924528301886792	0.967741935483871
4.86666666666667	0.911949685534591	0.966075268817204
4.9	0.89937106918239	0.962634408602151
4.93333333333333	0.911949685534591	0.954193548387096
4.96666666666667	0.89937106918239	0.954193548387096
5	0.886792452830188	0.943978494623656
5.03333333333333	0.886792452830188	0.935483870967742
5.06666666666667	0.874213836477988	0.933817204301075
5.1	0.861635220125786	0.926989247311828
5.13333333333333	0.861635220125786	0.916827956989247
5.16666666666667	0.849056603773585	0.911720430107527
5.2	0.836477987421384	0.903225806451613
5.23333333333333	0.849056603773585	0.898118279569892
5.26666666666667	0.823899371069183	0.889677419354838
5.3	0.823899371069183	0.879462365591398
5.33333333333333	0.79874213836478	0.872688172043011
5.36666666666667	0.79874213836478	0.865860215053763
5.4	0.786163522012579	0.85741935483871
5.43333333333333	0.773584905660377	0.850591397849462
5.46666666666667	0.786163522012579	0.840430107526882
5.5	0.761006289308176	0.835322580645161
5.53333333333333	0.748427672955975	0.823440860215053
5.56666666666667	0.748427672955975	0.818333333333333
5.6	0.723270440251572	0.806451612903226
5.63333333333333	0.735849056603774	0.797956989247312
5.66666666666667	0.710691823899371	0.791182795698925
5.7	0.710691823899371	0.780967741935484
5.73333333333333	0.69811320754717	0.774193548387097
5.76666666666667	0.685534591194969	0.764032258064516
5.8	0.672955974842767	0.760645161290323
5.83333333333333	0.660377358490566	0.748709677419355
5.86666666666667	0.660377358490566	0.741935483870968
5.9	0.647798742138365	0.73005376344086
5.93333333333333	0.635220125786164	0.71989247311828
5.96666666666667	0.622641509433962	0.714784946236559
6	0.610062893081761	0.701182795698925
6.03333333333333	0.610062893081761	0.691021505376344
6.06666666666667	0.59748427672956	0.679139784946236
6.1	0.584905660377359	0.672311827956989
6.13333333333333	0.572327044025157	0.662150537634409
6.16666666666667	0.547169811320755	0.651935483870968
6.2	0.547169811320755	0.645161290322581
6.23333333333333	0.534591194968553	0.635
6.26666666666667	0.522012578616352	0.624784946236559
6.3	0.522012578616352	0.616290322580645
6.33333333333333	0.49685534591195	0.611236559139785
6.36666666666667	0.484276729559748	0.597634408602151
6.4	0.484276729559748	0.58741935483871
6.43333333333333	0.459119496855346	0.578978494623656
6.46666666666667	0.459119496855346	0.567096774193548
6.5	0.446540880503145	0.558602150537634
6.53333333333333	0.433962264150944	0.543279569892473
6.56666666666667	0.433962264150944	0.534784946236559
6.6	0.421383647798742	0.526344086021505
6.63333333333333	0.408805031446541	0.514462365591398
6.66666666666667	0.39622641509434	0.50763440860215
6.7	0.383647798742138	0.49747311827957
6.73333333333333	0.371069182389937	0.487258064516129
6.76666666666667	0.358490566037736	0.477096774193548
6.8	0.345911949685535	0.463494623655914
6.83333333333333	0.333333333333333	0.455
6.86666666666667	0.320754716981132	0.443118279569892
6.9	0.308176100628931	0.434623655913978
6.93333333333333	0.29559748427673	0.422741935483871
6.96666666666667	0.283018867924528	0.410860215053763
7	0.270440251572327	0.400698924731183
7.03333333333333	0.257861635220126	0.392204301075269
7.06666666666667	0.245283018867924	0.380322580645161
7.1	0.232704402515723	0.373494623655914
7.13333333333333	0.232704402515723	0.36505376344086
7.16666666666667	0.220125786163522	0.349731182795699
7.2	0.194968553459119	0.342956989247312
7.23333333333333	0.194968553459119	0.329354838709677
7.26666666666667	0.194968553459119	0.32258064516129
7.3	0.169811320754717	0.307311827956989
7.33333333333333	0.157232704402516	0.297096774193548
7.36666666666667	0.144654088050314	0.290322580645161
7.4	0.132075471698113	0.276720430107527
7.43333333333333	0.119496855345912	0.266559139784946
7.46666666666667	0.106918238993711	0.252956989247312
7.5	0.0943396226415094	0.241075268817204
7.53333333333333	0.0817610062893082	0.230913978494623
7.56666666666667	0.0691823899371069	0.220698924731183
7.6	0.0566037735849056	0.212204301075269
7.63333333333333	0.0440251572327044	0.196935483870968
7.66666666666667	0.0188679245283019	0.186774193548387
7.7	0.00628930817610063	0.174892473118279
7.73333333333333	0.00628930817610063	0.164677419354839
7.76666666666667	-0.00628930817610063	0.149408602150538
7.8	-0.0188679245283019	0.139247311827957
7.83333333333333	-0.0440251572327044	0.123924731182796
7.86666666666667	-0.0566037735849058	0.113763440860215
7.9	-0.0566037735849058	0.105268817204301
7.93333333333333	-0.0817610062893083	0.0916666666666666
7.96666666666667	-0.0943396226415095	0.0781182795698925
8	-0.106918238993711	0.0662365591397849
8.03333333333333	-0.106918238993711	0.0543548387096773
8.06666666666667	-0.119496855345912	0.0441397849462364
8.1	-0.132075471698113	0.0339784946236559
8.13333333333333	-0.144654088050314	0.0203763440860214
8.16666666666667	-0.157232704402516	0.00677419354838693
8.2	-0.169811320754717	-0.00338709677419347
8.23333333333333	-0.182389937106918	-0.0169892473118279
8.26666666666667	-0.194968553459119	-0.025483870967742
8.3	-0.207547169811321	-0.039032258064516
8.33333333333333	-0.220125786163522	-0.0509139784946236
8.36666666666667	-0.245283018867925	-0.0627956989247311
8.4	-0.257861635220126	-0.0746774193548386
8.43333333333333	-0.257861635220126	-0.0866129032258065
8.46666666666667	-0.270440251572327	-0.0950537634408603
8.5	-0.29559748427673	-0.106935483870968
8.53333333333333	-0.29559748427673	-0.120537634408602
8.56666666666667	-0.308176100628931	-0.129032258064516
8.6	-0.320754716981132	-0.139193548387097
8.63333333333333	-0.333333333333333	-0.152795698924731
8.66666666666667	-0.345911949685535	-0.159569892473118
8.7	-0.345911949685535	-0.17489247311828
8.73333333333333	-0.371069182389937	-0.18505376344086
8.76666666666667	-0.371069182389937	-0.196935483870968
8.8	-0.383647798742138	-0.207150537634409
8.83333333333333	-0.39622641509434	-0.217311827956989
8.86666666666667	-0.408805031446541	-0.229193548387097
8.9	-0.421383647798742	-0.241075268817204
8.93333333333333	-0.433962264150943	-0.252956989247312
8.96666666666667	-0.433962264150943	-0.259784946236559
9	-0.459119496855346	-0.27505376344086
9.03333333333334	-0.471698113207547	-0.286935483870968
9.06666666666667	-0.471698113207547	-0.297096774193548
9.1	-0.484276729559748	-0.307311827956989
9.13333333333333	-0.49685534591195	-0.31747311827957
9.16666666666667	-0.509433962264151	-0.331075268817204
9.2	-0.522012578616352	-0.337849462365591
9.23333333333333	-0.534591194968554	-0.349731182795699
9.26666666666667	-0.534591194968554	-0.358225806451613
9.3	-0.534591194968554	-0.371827956989247
9.33333333333333	-0.559748427672956	-0.380322580645161
9.36666666666667	-0.572327044025157	-0.393870967741936
9.4	-0.584905660377358	-0.404086021505376
9.43333333333333	-0.59748427672956	-0.415967741935484
9.46666666666667	-0.610062893081761	-0.427849462365591
9.5	-0.622641509433962	-0.434623655913979
9.53333333333333	-0.622641509433962	-0.446505376344086
9.56666666666667	-0.622641509433962	-0.455
9.6	-0.635220125786164	-0.463494623655914
9.63333333333333	-0.647798742138365	-0.473709677419355
9.66666666666667	-0.660377358490566	-0.485591397849462
9.7	-0.660377358490566	-0.495752688172043
9.73333333333333	-0.672955974842767	-0.50763440860215
9.76666666666667	-0.685534591194969	-0.514462365591398
9.8	-0.69811320754717	-0.526344086021505
9.83333333333333	-0.69811320754717	-0.536505376344086
9.86666666666667	-0.710691823899371	-0.545
9.9	-0.710691823899371	-0.555161290322581
9.93333333333333	-0.723270440251572	-0.565376344086021
9.96666666666667	-0.735849056603774	-0.568763440860215
10	-0.735849056603774	-0.578978494623656
10.0333333333333	-0.748427672955975	-0.585752688172043
10.0666666666667	-0.748427672955975	-0.599301075268817
10.1	-0.761006289308176	-0.604408602150538
10.1333333333333	-0.773584905660377	-0.614623655913978
10.1666666666667	-0.773584905660377	-0.626505376344086
10.2	-0.786163522012579	-0.635
10.2333333333333	-0.786163522012579	-0.646881720430108
10.2666666666667	-0.79874213836478	-0.651935483870968
10.3	-0.79874213836478	-0.658763440860215
10.3333333333333	-0.811320754716981	-0.670645161290323
10.3666666666667	-0.823899371069182	-0.675752688172043
10.4	-0.823899371069182	-0.684193548387097
10.4333333333333	-0.823899371069182	-0.691021505376344
10.4666666666667	-0.836477987421384	-0.697795698924731
10.5	-0.849056603773585	-0.709677419354839
10.5333333333333	-0.849056603773585	-0.718172043010753
10.5666666666667	-0.861635220125786	-0.72494623655914
10.6	-0.861635220125786	-0.735161290322581
10.6333333333333	-0.861635220125786	-0.740268817204301
10.6666666666667	-0.861635220125786	-0.752150537634409
10.7	-0.874213836477987	-0.757204301075269
10.7333333333333	-0.874213836477987	-0.764032258064516
10.7666666666667	-0.89937106918239	-0.774193548387097
10.8	-0.89937106918239	-0.784408602150538
10.8333333333333	-0.89937106918239	-0.787795698924731
10.8666666666667	-0.89937106918239	-0.794569892473118
10.9	-0.89937106918239	-0.799677419354839
10.9333333333333	-0.911949685534591	-0.811559139784946
10.9666666666667	-0.911949685534591	-0.813225806451613
11	-0.924528301886792	-0.823440860215054
11.0333333333333	-0.937106918238994	-0.831935483870968
11.0666666666667	-0.937106918238994	-0.837043010752688
11.1	-0.937106918238994	-0.843817204301075
11.1333333333333	-0.937106918238994	-0.848924731182796
11.1666666666667	-0.937106918238994	-0.859086021505376
11.2	-0.949685534591195	-0.865860215053763
11.2333333333333	-0.937106918238994	-0.874354838709677
11.2666666666667	-0.962264150943396	-0.879462365591398
11.3	-0.962264150943396	-0.884569892473118
11.3333333333333	-0.962264150943396	-0.893064516129032
11.3666666666667	-0.962264150943396	-0.896451612903226
11.4	-0.974842767295597	-0.903225806451613
11.4333333333333	-0.974842767295597	-0.908333333333333
11.4666666666667	-0.974842767295597	-0.91510752688172
11.5	-0.974842767295597	-0.921935483870968
11.5333333333333	-0.974842767295597	-0.926989247311828
11.5666666666667	-0.987421383647799	-0.930376344086021
11.6	-0.987421383647799	-0.935483870967742
11.6333333333333	-0.987421383647799	-0.938870967741935
11.6666666666667	-0.987421383647799	-0.945698924731183
11.7	-0.987421383647799	-0.947365591397849
11.7333333333333	-0.987421383647799	-0.950752688172043
11.7666666666667	-0.987421383647799	-0.954193548387097
11.8	-0.987421383647799	-0.95758064516129
11.8333333333333	-1	-0.960967741935484
11.8666666666667	-0.987421383647799	-0.962634408602151
11.9	-1	-0.964354838709677
11.9333333333333	-0.987421383647799	-0.967741935483871
11.9666666666667	-1	-0.969462365591398
12	-1	-0.974516129032258
12.0333333333333	-1	-0.976236559139785
12.0666666666667	-0.987421383647799	-0.977956989247312
12.1	-1	-0.981344086021505
12.1333333333333	-0.987421383647799	-0.983010752688172
12.1666666666667	-0.987421383647799	-0.986451612903226
12.2	-1	-0.988118279569893
12.2333333333333	-0.987421383647799	-0.991505376344086
12.2666666666667	-1	-0.989838709677419
12.3	-0.987421383647799	-0.991505376344086
12.3333333333333	-0.987421383647799	-0.993225806451613
12.3666666666667	-0.987421383647799	-0.993225806451613
12.4	-0.987421383647799	-0.994892473118279
12.4333333333333	-0.987421383647799	-0.993225806451613
12.4666666666667	-0.987421383647799	-0.994892473118279
12.5	-0.974842767295597	-0.998333333333333
12.5333333333333	-0.987421383647799	-0.996612903225806
12.5666666666667	-0.987421383647799	-0.996612903225806
12.6	-0.974842767295597	-0.998333333333333
12.6333333333333	-0.974842767295597	-1
12.6666666666667	-0.987421383647799	-0.998333333333333
12.7	-0.974842767295597	-0.998333333333333
12.7333333333333	-0.949685534591195	-0.996612903225806
12.7666666666667	-0.962264150943396	-0.996612903225806
12.8	-0.974842767295597	-0.996612903225806
12.8333333333333	-0.962264150943396	-0.996612903225806
12.8666666666667	-0.962264150943396	-0.996612903225806
12.9	-0.949685534591195	-0.994892473118279
12.9333333333333	-0.962264150943396	-0.991505376344086
12.9666666666667	-0.949685534591195	-0.991505376344086
13	-0.949685534591195	-0.991505376344086
13.0333333333333	-0.949685534591195	-0.986451612903226
13.0666666666667	-0.937106918238994	-0.986451612903226
13.1	-0.937106918238994	-0.981344086021505
13.1333333333333	-0.924528301886792	-0.976236559139785
13.1666666666667	-0.924528301886792	-0.971129032258064
13.2	-0.924528301886792	-0.964354838709677
13.2333333333333	-0.911949685534591	-0.95758064516129
13.2666666666667	-0.911949685534591	-0.95247311827957
13.3	-0.89937106918239	-0.947365591397849
13.3333333333333	-0.886792452830189	-0.943978494623656
13.3666666666667	-0.874213836477987	-0.935483870967742
13.4	-0.874213836477987	-0.930376344086021
13.4333333333333	-0.874213836477987	-0.923602150537634
13.4666666666667	-0.861635220125786	-0.91510752688172
13.5	-0.849056603773585	-0.906612903225806
13.5333333333333	-0.849056603773585	-0.898118279569893
13.5666666666667	-0.836477987421384	-0.893064516129032
13.6	-0.823899371069182	-0.884569892473118
13.6333333333333	-0.823899371069182	-0.876075268817204
13.6666666666667	-0.79874213836478	-0.872688172043011
13.7	-0.79874213836478	-0.860806451612903
13.7333333333333	-0.786163522012579	-0.853978494623656
13.7666666666667	-0.786163522012579	-0.847204301075269
13.8	-0.773584905660377	-0.838709677419355
13.8333333333333	-0.761006289308176	-0.828548387096774
13.8666666666667	-0.761006289308176	-0.821720430107527
13.9	-0.748427672955975	-0.809838709677419
13.9333333333333	-0.735849056603774	-0.803064516129032
13.9666666666667	-0.735849056603774	-0.796290322580645
14	-0.710691823899371	-0.786075268817204
14.0333333333333	-0.710691823899371	-0.779301075268817
14.0666666666667	-0.69811320754717	-0.770806451612903
14.1	-0.685534591194969	-0.762311827956989
14.1333333333333	-0.672955974842767	-0.752150537634409
14.1666666666667	-0.660377358490566	-0.745322580645161
14.2	-0.660377358490566	-0.735161290322581
14.2333333333333	-0.647798742138365	-0.726666666666667
14.2666666666667	-0.635220125786164	-0.716451612903226
14.3	-0.635220125786164	-0.709677419354839
14.3333333333333	-0.622641509433962	-0.696075268817204
14.3666666666667	-0.610062893081761	-0.685913978494624
14.4	-0.59748427672956	-0.675752688172043
14.4333333333333	-0.59748427672956	-0.667258064516129
14.4666666666667	-0.572327044025157	-0.657043010752688
14.5	-0.559748427672956	-0.646881720430108
14.5333333333333	-0.547169811320755	-0.636666666666667
14.5666666666667	-0.559748427672956	-0.628172043010753
14.6	-0.534591194968554	-0.618010752688172
14.6333333333333	-0.522012578616352	-0.609516129032258
14.6666666666667	-0.522012578616352	-0.599301075268817
14.7	-0.49685534591195	-0.590860215053763
14.7333333333333	-0.49685534591195	-0.578978494623656
14.7666666666667	-0.484276729559748	-0.573870967741936
14.8	-0.471698113207547	-0.563655913978495
14.8333333333333	-0.459119496855346	-0.55010752688172
14.8666666666667	-0.446540880503145	-0.539892473118279
14.9	-0.433962264150943	-0.529731182795699
14.9333333333333	-0.421383647798742	-0.521236559139785
14.9666666666667	-0.408805031446541	-0.50763440860215
15	-0.39622641509434	-0.499139784946237
15.0333333333333	-0.383647798742138	-0.488978494623656
15.0666666666667	-0.383647798742138	-0.477096774193548
15.1	-0.371069182389937	-0.465215053763441
15.1333333333333	-0.358490566037736	-0.456720430107527
15.1666666666667	-0.345911949685535	-0.446505376344086
15.2	-0.320754716981132	-0.438010752688172
15.2333333333333	-0.320754716981132	-0.426129032258065
15.2666666666667	-0.308176100628931	-0.415967741935484
15.3	-0.29559748427673	-0.40747311827957
15.3333333333333	-0.283018867924528	-0.392204301075269
15.3666666666667	-0.270440251572327	-0.383709677419355
15.4	-0.257861635220126	-0.371827956989247
15.4333333333333	-0.245283018867925	-0.35994623655914
15.4666666666667	-0.245283018867925	-0.349731182795699
15.5	-0.232704402515723	-0.342956989247312
15.5333333333333	-0.220125786163522	-0.334462365591398
15.5666666666667	-0.207547169811321	-0.32258064516129
15.6	-0.182389937106918	-0.308978494623656
15.6333333333333	-0.182389937106918	-0.302204301075269
15.6666666666667	-0.182389937106918	-0.288602150537634
15.7	-0.157232704402516	-0.280161290322581
15.7333333333333	-0.132075471698113	-0.266559139784946
15.7666666666667	-0.132075471698113	-0.256344086021505
15.8	-0.119496855345912	-0.244462365591398
15.8333333333333	-0.106918238993711	-0.23258064516129
15.8666666666667	-0.0943396226415095	-0.220698924731183
15.9	-0.0817610062893083	-0.213924731182796
15.9333333333333	-0.0440251572327044	-0.195268817204301
15.9666666666667	-0.0440251572327044	-0.190161290322581
16	-0.0314465408805031	-0.176559139784946
16.0333333333333	-0.0314465408805031	-0.164677419354839
16.0666666666667	-0.0188679245283019	-0.154516129032258
16.1	-0.00628930817610063	-0.140913978494624
16.1333333333333	0.00628930817610063	-0.130752688172043
16.1666666666667	0.0188679245283019	-0.115430107526882
16.2	0.0440251572327044	-0.108655913978495
16.2333333333333	0.0440251572327044	-0.0967741935483871
16.2666666666667	0.0566037735849056	-0.0815053763440862
16.3	0.0691823899371069	-0.0679032258064517
16.3333333333333	0.0943396226415094	-0.0577419354838711
16.3666666666667	0.106918238993711	-0.0458602150537635
16.4	0.106918238993711	-0.0356451612903226
16.4333333333333	0.132075471698113	-0.0237634408602151
16.4666666666667	0.132075471698113	-0.0152688172043011
16.5	0.157232704402516	-0.00172043010752687
16.5333333333333	0.157232704402516	0.0118817204301076
16.5666666666667	0.169811320754717	0.023763440860215
16.6	0.194968553459119	0.0339784946236559
16.6333333333333	0.207547169811321	0.0458602150537633
16.6666666666667	0.207547169811321	0.0577419354838709


==> figures/8.csv <==
Time	CurrentSignal	VoltageSignal
0	0.124031007751938	0.0334983604449302
0.0333333333333333	0.124031007751938	0.0436571722497265
0.0666666666666667	0.124031007751938	0.0578666495209927
0.1	0.124031007751938	0.0700186459204011
0.133333333333333	0.116279069767442	0.0781842731305855
0.166666666666667	0.124031007751938	0.0903362695299941
0.2	0.124031007751938	0.102552562206648
0.233333333333333	0.116279069767442	0.116762039477914
0.266666666666667	0.116279069767442	0.126920851282711
0.3	0.124031007751938	0.141130328553977
0.333333333333333	0.124031007751938	0.149231659486916
0.366666666666667	0.124031007751938	0.165498617630039
0.4	0.124031007751938	0.177650614029448
0.433333333333333	0.116279069767442	0.187809425834244
0.466666666666667	0.116279069767442	0.20201890310551
0.5	0.124031007751938	0.214235195782164
0.533333333333333	0.124031007751938	0.226387192181573
0.566666666666667	0.124031007751938	0.234488523114512
0.6	0.116279069767442	0.250755481257635
0.633333333333333	0.116279069767442	0.260914293062432
0.666666666666667	0.116279069767442	0.277181251205555
0.7	0.116279069767442	0.289333247604964
0.733333333333333	0.116279069767442	0.301485244004372
0.766666666666667	0.116279069767442	0.309650871214557
0.8	0.124031007751938	0.323860348485823
0.833333333333333	0.116279069767442	0.334019160290619
0.866666666666667	0.116279069767442	0.348228637561885
0.9	0.116279069767442	0.354336783900212
0.933333333333333	0.116279069767442	0.364431299427763
0.966666666666667	0.116279069767442	0.380698257570887
1	0.116279069767442	0.390857069375683
1.03333333333333	0.124031007751938	0.398958400308622
1.06666666666667	0.116279069767442	0.413167877579888
1.1	0.116279069767442	0.427377354851154
1.13333333333333	0.116279069767442	0.437536166655951
1.16666666666667	0.116279069767442	0.447694978460747
1.2	0.116279069767442	0.465955121198482
1.23333333333333	0.116279069767442	0.474120748408667
1.26666666666667	0.116279069767442	0.484279560213464
1.3	0.124031007751938	0.49443837201826
1.33333333333333	0.116279069767442	0.504532887545811
1.36666666666667	0.116279069767442	0.516749180222465
1.4	0.116279069767442	0.526907992027261
1.43333333333333	0.116279069767442	0.5350093229602
1.46666666666667	0.116279069767442	0.547225615636854
1.5	0.116279069767442	0.557320131164406
1.53333333333333	0.108527131782946	0.571593904712917
1.56666666666667	0.116279069767442	0.579695235645856
1.6	0.116279069767442	0.591847232045264
1.63333333333333	0.116279069767442	0.600012859255449
1.66666666666667	0.116279069767442	0.60605670931653
1.7	0.116279069767442	0.614222336526715
1.73333333333333	0.116279069767442	0.624381148331511
1.76666666666667	0.108527131782946	0.632482479264451
1.8	0.116279069767442	0.640583810197389
1.83333333333333	0.116279069767442	0.652800102874044
1.86666666666667	0.108527131782946	0.658843952935125
1.9	0.116279069767442	0.669002764739921
1.93333333333333	0.116279069767442	0.677168391950106
1.96666666666667	0.108527131782946	0.687327203754903
2	0.116279069767442	0.693371053815984
2.03333333333333	0.116279069767442	0.701536681026169
2.06666666666667	0.108527131782946	0.70758053108725
2.1	0.116279069767442	0.711695492830965
2.13333333333333	0.108527131782946	0.723847489230373
2.16666666666667	0.108527131782946	0.7299556355687
2.2	0.10077519379845	0.738056966501639
2.23333333333333	0.108527131782946	0.742107631968109
2.26666666666667	0.108527131782946	0.752266443772905
2.3	0.108527131782946	0.760367774705844
2.33333333333333	0.108527131782946	0.768533401916029
2.36666666666667	0.10077519379845	0.776634732848968
2.4	0.116279069767442	0.786793544653764
2.43333333333333	0.116279069767442	0.798945541053173
2.46666666666667	0.108527131782946	0.798945541053173
2.5	0.108527131782946	0.8050536873915
2.53333333333333	0.108527131782946	0.815212499196296
2.56666666666667	0.108527131782946	0.823313830129235
2.6	0.108527131782946	0.83553012280589
2.63333333333333	0.108527131782946	0.839580788272359
2.66666666666667	0.116279069767442	0.849739600077155
2.7	0.108527131782946	0.855847746415482
2.73333333333333	0.116279069767442	0.859898411881952
2.76666666666667	0.108527131782946	0.866006558220279
2.8	0.108527131782946	0.87205040828136
2.83333333333333	0.10077519379845	0.874107889153218
2.86666666666667	0.10077519379845	0.880216035491545
2.9	0.116279069767442	0.882209220086157
2.93333333333333	0.116279069767442	0.888317366424484
2.96666666666667	0.108527131782946	0.886259885552626
3	0.10077519379845	0.888317366424484
3.03333333333333	0.108527131782946	0.894425512762811
3.06666666666667	0.10077519379845	0.900469362823892
3.1	0.10077519379845	0.908634990034077
3.13333333333333	0.10077519379845	0.908634990034077
3.16666666666667	0.10077519379845	0.910628174628689
3.2	0.10077519379845	0.912685655500546
3.23333333333333	0.10077519379845	0.920786986433485
3.26666666666667	0.10077519379845	0.922844467305343
3.3	0.10077519379845	0.922844467305343
3.33333333333333	0.116279069767442	0.928888317366424
3.36666666666667	0.162790697674419	0.933003279110139
3.4	0.232558139534884	0.934996463704751
3.43333333333333	0.325581395348837	0.937053944576609
3.46666666666667	0.441860465116279	0.939047129171221
3.5	0.542635658914729	0.943162090914936
3.53333333333333	0.658914728682171	0.943162090914936
3.56666666666667	0.75968992248062	0.953256606442487
3.6	0.852713178294574	0.951263421847875
3.63333333333333	0.914728682170542	0.955314087314344
3.66666666666667	0.968992248062015	0.951263421847875
3.7	1	0.957371568186202
3.73333333333333	1	0.961422233652671
3.76666666666667	0.992248062015504	0.961422233652671
3.8	0.968992248062015	0.965472899119141
3.83333333333333	0.922480620155039	0.967530379990998
3.86666666666667	0.883720930232558	0.965472899119141
3.9	0.813953488372093	0.967530379990998
3.93333333333333	0.75968992248062	0.971581045457468
3.96666666666667	0.705426356589147	0.971581045457468
4	0.643410852713178	0.97357423005208
4.03333333333333	0.604651162790698	0.979682376390407
4.06666666666667	0.550387596899225	0.977624895518549
4.1	0.51937984496124	0.975631710923937
4.13333333333333	0.488372093023256	0.979682376390407
4.16666666666667	0.449612403100775	0.979682376390407
4.2	0.449612403100775	0.981739857262264
4.23333333333333	0.434108527131783	0.981739857262264
4.26666666666667	0.426356589147287	0.985790522728734
4.3	0.426356589147287	0.985790522728734
4.33333333333333	0.418604651162791	0.983733041856876
4.36666666666667	0.418604651162791	0.987783707323346
4.4	0.410852713178294	0.989841188195203
4.43333333333333	0.410852713178294	0.989841188195203
4.46666666666667	0.410852713178294	0.993891853661673
4.5	0.403100775193798	0.993891853661673
4.53333333333333	0.403100775193798	0.99594933453353
4.56666666666667	0.403100775193798	0.993891853661673
4.6	0.387596899224806	0.993891853661673
4.63333333333333	0.364341085271318	0.993891853661673
4.66666666666667	0.348837209302326	0.997942519128142
4.7	0.333333333333333	0.99594933453353
4.73333333333333	0.310077519379845	0.99594933453353
4.76666666666667	0.294573643410853	0.991834372789815
4.8	0.286821705426357	0.997942519128142
4.83333333333333	0.255813953488372	0.99594933453353
4.86666666666667	0.248062015503876	0.99594933453353
4.9	0.232558139534884	0.993891853661673
4.93333333333333	0.201550387596899	0.99594933453353
4.96666666666667	0.186046511627907	1
5	0.162790697674419	0.99594933453353
5.03333333333333	0.131782945736434	0.993891853661673
5.06666666666667	0.108527131782946	0.989841188195203
5.1	0.0620155038759691	0.989841188195203
5.13333333333333	0.0387596899224807	0.987783707323346
5.16666666666667	0.0387596899224807	0.977624895518549
5.2	0.0310077519379846	0.97357423005208
5.23333333333333	0.0310077519379846	0.961422233652671
5.26666666666667	0.0310077519379846	0.949205940976017
5.3	0.0310077519379846	0.933003279110139
5.33333333333333	0.0310077519379846	0.918793801838873
5.36666666666667	0.0310077519379846	0.908634990034077
5.4	0.0465116279069768	0.894425512762811
5.43333333333333	0.0310077519379846	0.890310551019096
5.46666666666667	0.0387596899224807	0.882209220086157
5.5	0.0387596899224807	0.874107889153218
5.53333333333333	0.0387596899224807	0.867999742814891
5.56666666666667	0.0387596899224807	0.863949077348422
5.6	0.0387596899224807	0.853790265543625
5.63333333333333	0.0387596899224807	0.847682119205298
5.66666666666667	0.0387596899224807	0.839580788272359
5.7	0.0387596899224807	0.82742879187295
5.73333333333333	0.0465116279069768	0.821320645534623
5.76666666666667	0.0387596899224807	0.813155018324439
5.8	0.0387596899224807	0.803060502796888
5.83333333333333	0.0465116279069768	0.794894875586703
5.86666666666667	0.0465116279069768	0.796952356458561
5.9	0.0465116279069768	0.782742879187295
5.93333333333333	0.0387596899224807	0.774577251977111
5.96666666666667	0.0465116279069768	0.764482736449559
6	0.0465116279069768	0.754323924644763
6.03333333333333	0.0387596899224807	0.748215778306436
6.06666666666667	0.0387596899224807	0.740114447373497
6.1	0.0465116279069768	0.731948820163312
6.13333333333333	0.0465116279069768	0.717739342892046
6.16666666666667	0.0387596899224807	0.70758053108725
6.2	0.0465116279069768	0.697421719282453
6.23333333333333	0.054263565891473	0.691377869221372
6.26666666666667	0.0465116279069768	0.681219057416576
6.3	0.0465116279069768	0.673117726483636
6.33333333333333	0.0465116279069768	0.66295891467884
6.36666666666667	0.0387596899224807	0.654793287468656
6.4	0.0387596899224807	0.642641291069247
6.43333333333333	0.0387596899224807	0.630424998392593
6.46666666666667	0.0387596899224807	0.622323667459654
6.5	0.0465116279069768	0.616215521121327
6.53333333333333	0.0465116279069768	0.60605670931653
6.56666666666667	0.0387596899224807	0.593904712917122
6.6	0.0465116279069768	0.583745901112325
6.63333333333333	0.0387596899224807	0.573587089307529
6.66666666666667	0.054263565891473	0.56143509290812
6.7	0.0465116279069768	0.549218800231466
6.73333333333333	0.0387596899224807	0.543110653893139
6.76666666666667	0.0465116279069768	0.528901176621873
6.8	0.0387596899224807	0.512698514755996
6.83333333333333	0.0387596899224807	0.506590368417668
6.86666666666667	0.0465116279069768	0.492380891146402
6.9	0.0387596899224807	0.486272744808075
6.93333333333333	0.0465116279069768	0.472063267536809
6.96666666666667	0.0465116279069768	0.463961936603871
7	0.0465116279069768	0.453803124799074
7.03333333333333	0.0465116279069768	0.44158683212242
7.06666666666667	0.0465116279069768	0.431492316594869
7.1	0.0465116279069768	0.421333504790073
7.13333333333333	0.0465116279069768	0.411174692985276
7.16666666666667	0.054263565891473	0.403009065775091
7.2	0.0465116279069768	0.386806403909214
7.23333333333333	0.0465116279069768	0.376647592104417
7.26666666666667	0.0465116279069768	0.366488780299621
7.3	0.0465116279069768	0.358387449366681
7.33333333333333	0.0465116279069768	0.344177972095415
7.36666666666667	0.0465116279069768	0.331961679418762
7.4	0.0387596899224807	0.321802867613965
7.43333333333333	0.0465116279069768	0.307593390342699
7.46666666666667	0.0465116279069768	0.293383913071433
7.5	0.0465116279069768	0.285282582138494
7.53333333333333	0.0465116279069768	0.27306628946184
7.56666666666667	0.054263565891473	0.258856812190574
7.6	0.054263565891473	0.246704815791166
7.63333333333333	0.0465116279069768	0.238603484858227
7.66666666666667	0.0465116279069768	0.224329711309715
7.7	0.0465116279069768	0.210120234038449
7.73333333333333	0.0465116279069768	0.200025718510898
7.76666666666667	0.0465116279069768	0.185751944962387
7.8	0.0465116279069768	0.171542467691121
7.83333333333333	0.0465116279069768	0.159390471291712
7.86666666666667	0.0465116279069768	0.143123513148589
7.9	0.0465116279069768	0.132964701343792
7.93333333333333	0.054263565891473	0.118755224072526
7.96666666666667	0.054263565891473	0.10454574680126
8	0.0465116279069768	0.0943869349964637
8.03333333333333	0.0465116279069768	0.0801774577251977
8.06666666666667	0.0465116279069768	0.0741336076641161
8.1	0.0465116279069768	0.0578666495209927
8.13333333333333	0.0465116279069768	0.0457146531215842
8.16666666666667	0.054263565891473	0.0294476949784606
8.2	0.0465116279069768	0.0213463640455216
8.23333333333333	0.0465116279069768	0.00507940590239819
8.26666666666667	0.054263565891473	-0.00913007136886779
8.3	0.054263565891473	-0.0233395486401338
8.33333333333333	0.054263565891473	-0.0375490259113999
8.36666666666667	0.054263565891473	-0.0477078377161962
8.4	0.0465116279069768	-0.0619173149874623
8.43333333333333	0.054263565891473	-0.0720761267922587
8.46666666666667	0.054263565891473	-0.0862856040635247
8.5	0.0465116279069768	-0.0964444158683213
8.53333333333333	0.054263565891473	-0.106603227673118
8.56666666666667	0.054263565891473	-0.116762039477914
8.6	0.054263565891473	-0.13097151674918
8.63333333333333	0.054263565891473	-0.145180994020446
8.66666666666667	0.054263565891473	-0.155339805825243
8.7	0.054263565891473	-0.163441136758182
8.73333333333333	0.054263565891473	-0.179708094901305
8.76666666666667	0.054263565891473	-0.193917572172571
8.8	0.054263565891473	-0.20606956857198
8.83333333333333	0.054263565891473	-0.216228380376776
8.86666666666667	0.054263565891473	-0.22844467305343
8.9	0.054263565891473	-0.242654150324696
8.93333333333333	0.054263565891473	-0.258856812190574
8.96666666666667	0.054263565891473	-0.269015623995371
9	0.054263565891473	-0.281231916672025
9.03333333333334	0.054263565891473	-0.293383913071433
9.06666666666667	0.054263565891473	-0.305600205748087
9.1	0.054263565891473	-0.315759017552884
9.13333333333333	0.054263565891473	-0.32591782935768
9.16666666666667	0.054263565891473	-0.340127306628946
9.2	0.054263565891473	-0.348228637561885
9.23333333333333	0.054263565891473	-0.356329968494824
9.26666666666667	0.054263565891473	-0.372596926637948
9.3	0.054263565891473	-0.384748923037356
9.33333333333333	0.0620155038759691	-0.398958400308622
9.36666666666667	0.054263565891473	-0.413167877579888
9.4	0.0620155038759691	-0.421333504790073
9.43333333333333	0.054263565891473	-0.429434835723012
9.46666666666667	0.054263565891473	-0.441651128399666
9.5	0.054263565891473	-0.457853790265544
9.53333333333333	0.0620155038759691	-0.465955121198483
9.56666666666667	0.054263565891473	-0.478171413875137
9.6	0.054263565891473	-0.492380891146403
9.63333333333333	0.054263565891473	-0.502539702951199
9.66666666666667	0.0620155038759691	-0.512698514755996
9.7	0.054263565891473	-0.524850511155404
9.73333333333333	0.054263565891473	-0.533016138365589
9.76666666666667	0.054263565891473	-0.547225615636855
9.8	0.0620155038759691	-0.557384427441651
9.83333333333333	0.054263565891473	-0.56953642384106
9.86666666666667	0.0620155038759691	-0.575644570179387
9.9	0.054263565891473	-0.587796566578795
9.93333333333333	0.054263565891473	-0.597955378383592
9.96666666666667	0.054263565891473	-0.606056709316531
10	0.054263565891473	-0.612164855654858
10.0333333333333	0.054263565891473	-0.624381148331512
10.0666666666667	0.054263565891473	-0.63653314473092
10.1	0.054263565891473	-0.642641291069247
10.1333333333333	0.054263565891473	-0.656850768340513
10.1666666666667	0.0620155038759691	-0.660901433806983
10.2	0.0620155038759691	-0.66700958014531
10.2333333333333	0.0620155038759691	-0.675110911078249
10.2666666666667	0.054263565891473	-0.685269722883045
10.3	0.054263565891473	-0.689320388349515
10.3333333333333	0.0620155038759691	-0.699479200154311
10.3666666666667	0.0620155038759691	-0.705587346492638
10.4	0.0620155038759691	-0.713688677425577
10.4333333333333	0.0620155038759691	-0.721790008358516
10.4666666666667	0.0697674418604652	-0.727898154696843
10.5	0.0620155038759691	-0.73400630103517
10.5333333333333	0.0620155038759691	-0.740114447373497
10.5666666666667	0.054263565891473	-0.744165112839967
10.6	0.0620155038759691	-0.756317109239375
10.6333333333333	0.0620155038759691	-0.76448273644956
10.6666666666667	0.0620155038759691	-0.774641548254356
10.7	0.054263565891473	-0.784736063781907
10.7333333333333	0.0697674418604652	-0.790844210120234
10.7666666666667	0.0620155038759691	-0.801003021925031
10.8	0.0620155038759691	-0.807111168263358
10.8333333333333	0.0620155038759691	-0.813219314601685
10.8666666666667	0.0697674418604652	-0.821320645534624
10.9	0.0620155038759691	-0.827428791872951
10.9333333333333	0.0620155038759691	-0.833472641934032
10.9666666666667	0.0620155038759691	-0.845688934610686
11	0.0620155038759691	-0.849739600077156
11.0333333333333	0.0620155038759691	-0.861891596476564
11.0666666666667	0.0620155038759691	-0.861891596476564
11.1	0.0620155038759691	-0.866006558220279
11.1333333333333	0.0620155038759691	-0.87205040828136
11.1666666666667	0.0620155038759691	-0.880216035491545
11.2	0.0620155038759691	-0.882209220086157
11.2333333333333	0.0697674418604652	-0.886259885552626
11.2666666666667	0.0697674418604652	-0.886259885552626
11.3	0.0620155038759691	-0.892368031890954
11.3333333333333	0.0620155038759691	-0.894425512762811
11.3666666666667	0.0620155038759691	-0.898476178229281
11.4	0.0620155038759691	-0.904584324567608
11.4333333333333	0.0620155038759691	-0.910628174628689
11.4666666666667	0.0620155038759691	-0.910628174628689
11.5	0.0697674418604652	-0.914743136372404
11.5333333333333	0.0697674418604652	-0.918793801838873
11.5666666666667	0.0620155038759691	-0.922844467305343
11.6	0.0465116279069768	-0.926895132771812
11.6333333333333	0.0155038759689923	-0.93300327911014
11.6666666666667	-0.0542635658914729	-0.937053944576609
11.7	-0.170542635658915	-0.937053944576609
11.7333333333333	-0.294573643410853	-0.939047129171221
11.7666666666667	-0.426356589147287	-0.941104610043078
11.8	-0.565891472868217	-0.945155275509548
11.8333333333333	-0.689922480620155	-0.945155275509548
11.8666666666667	-0.813953488372093	-0.947212756381406
11.9	-0.906976744186046	-0.949205940976018
11.9333333333333	-0.961240310077519	-0.953320902719733
11.9666666666667	-0.992248062015504	-0.955314087314345
12	-1	-0.955314087314345
12.0333333333333	-0.984496124031008	-0.959364752780814
12.0666666666667	-0.961240310077519	-0.963415418247283
12.1	-0.906976744186046	-0.965472899119141
12.1333333333333	-0.844961240310077	-0.965472899119141
12.1666666666667	-0.782945736434108	-0.969523564585611
12.2	-0.705426356589147	-0.969523564585611
12.2333333333333	-0.635658914728682	-0.971581045457468
12.2666666666667	-0.573643410852713	-0.975631710923938
12.3	-0.503875968992248	-0.975631710923938
12.3333333333333	-0.449612403100775	-0.979682376390407
12.3666666666667	-0.403100775193798	-0.981739857262265
12.4	-0.364341085271318	-0.979682376390407
12.4333333333333	-0.341085271317829	-0.981739857262265
12.4666666666667	-0.317829457364341	-0.983733041856876
12.5	-0.317829457364341	-0.985790522728734
12.5333333333333	-0.302325581395349	-0.985790522728734
12.5666666666667	-0.294573643410853	-0.987783707323346
12.6	-0.294573643410853	-0.987783707323346
12.6333333333333	-0.286821705426357	-0.985790522728734
12.6666666666667	-0.286821705426357	-0.989841188195204
12.7	-0.294573643410853	-0.987783707323346
12.7333333333333	-0.294573643410853	-0.993891853661673
12.7666666666667	-0.286821705426357	-0.995949334533531
12.8	-0.27906976744186	-0.993891853661673
12.8333333333333	-0.271317829457364	-0.993891853661673
12.8666666666667	-0.271317829457364	-0.993891853661673
12.9	-0.263565891472868	-0.991898669067061
12.9333333333333	-0.24031007751938	-0.993891853661673
12.9666666666667	-0.224806201550388	-0.997942519128142
13	-0.209302325581395	-0.997942519128142
13.0333333333333	-0.186046511627907	-0.997942519128142
13.0666666666667	-0.170542635658915	-0.997942519128142
13.1	-0.13953488372093	-0.995949334533531
13.1333333333333	-0.131782945736434	-0.995949334533531
13.1666666666667	-0.108527131782946	-0.995949334533531
13.2	-0.0930232558139534	-0.995949334533531
13.2333333333333	-0.0775193798449612	-0.997942519128142
13.2666666666667	-0.062015503875969	-0.991898669067061
13.3	-0.0387596899224806	-1
13.3333333333333	-0.0155038759689923	-0.995949334533531
13.3666666666667	0.00775193798449614	-0.993891853661673
13.4	0.0387596899224807	-0.989841188195204
13.4333333333333	0.0775193798449614	-0.991898669067061
13.4666666666667	0.131782945736434	-0.985790522728734
13.5	0.131782945736434	-0.979682376390407
13.5333333333333	0.13953488372093	-0.967530379990999
13.5666666666667	0.13953488372093	-0.953320902719733
13.6	0.13953488372093	-0.941104610043078
13.6333333333333	0.131782945736434	-0.926895132771812
13.6666666666667	0.147286821705426	-0.912685655500547
13.7	0.13953488372093	-0.900469362823892
13.7333333333333	0.13953488372093	-0.894425512762811
13.7666666666667	0.13953488372093	-0.886259885552626
13.8	0.131782945736434	-0.880216035491545
13.8333333333333	0.131782945736434	-0.876165370025076
13.8666666666667	0.13953488372093	-0.867999742814891
13.9	0.13953488372093	-0.861891596476564
13.9333333333333	0.13953488372093	-0.855847746415483
13.9666666666667	0.131782945736434	-0.849739600077156
14	0.131782945736434	-0.837523307400502
14.0333333333333	0.131782945736434	-0.827428791872951
14.0666666666667	0.124031007751938	-0.819263164662766
14.1	0.13953488372093	-0.815212499196297
14.1333333333333	0.131782945736434	-0.8050536873915
14.1666666666667	0.131782945736434	-0.801003021925031
14.2	0.124031007751938	-0.786793544653765
14.2333333333333	0.124031007751938	-0.780685398315438
14.2666666666667	0.124031007751938	-0.772584067382499
14.3	0.131782945736434	-0.762425255577702
14.3333333333333	0.131782945736434	-0.758374590111233
14.3666666666667	0.131782945736434	-0.748215778306436
14.4	0.124031007751938	-0.736063781907028
14.4333333333333	0.124031007751938	-0.729955635568701
14.4666666666667	0.131782945736434	-0.719796823763904
14.5	0.131782945736434	-0.70758053108725
14.5333333333333	0.124031007751938	-0.699479200154311
14.5666666666667	0.131782945736434	-0.689320388349515
14.6	0.124031007751938	-0.685269722883045
14.6333333333333	0.124031007751938	-0.673117726483637
14.6666666666667	0.124031007751938	-0.660901433806983
14.7	0.131782945736434	-0.650742622002186
14.7333333333333	0.131782945736434	-0.64058381019739
14.7666666666667	0.131782945736434	-0.632482479264451
14.8	0.124031007751938	-0.624381148331512
14.8333333333333	0.131782945736434	-0.614222336526715
14.8666666666667	0.124031007751938	-0.597955378383592
14.9	0.124031007751938	-0.589854047450653
14.9333333333333	0.124031007751938	-0.583745901112326
14.9666666666667	0.124031007751938	-0.56953642384106
15	0.124031007751938	-0.559377612036263
15.0333333333333	0.124031007751938	-0.551276281103324
15.0666666666667	0.124031007751938	-0.537066803832058
15.1	0.124031007751938	-0.524850511155404
15.1333333333333	0.124031007751938	-0.516749180222465
15.1666666666667	0.124031007751938	-0.508647849289526
15.2	0.124031007751938	-0.49848903748473
15.2333333333333	0.124031007751938	-0.488330225679933
15.2666666666667	0.124031007751938	-0.474120748408667
15.3	0.124031007751938	-0.463961936603871
15.3333333333333	0.124031007751938	-0.451745643927217
15.3666666666667	0.124031007751938	-0.443644312994278
15.4	0.124031007751938	-0.431492316594869
15.4333333333333	0.124031007751938	-0.421333504790073
15.4666666666667	0.116279069767442	-0.409117212113419
15.5	0.124031007751938	-0.394907734842153
15.5333333333333	0.124031007751938	-0.384748923037356
15.5666666666667	0.124031007751938	-0.376647592104417
15.6	0.124031007751938	-0.366488780299621
15.6333333333333	0.124031007751938	-0.356329968494824
15.6666666666667	0.124031007751938	-0.344177972095416
15.7	0.131782945736434	-0.331961679418762
15.7333333333333	0.124031007751938	-0.321802867613965
15.7666666666667	0.124031007751938	-0.305600205748087
15.8	0.124031007751938	-0.295441393943291
15.8333333333333	0.124031007751938	-0.287340063010352
15.8666666666667	0.124031007751938	-0.27306628946184
15.9	0.124031007751938	-0.258856812190574
15.9333333333333	0.124031007751938	-0.246704815791166
15.9666666666667	0.124031007751938	-0.234488523114512
16	0.124031007751938	-0.224394007586961
16.0333333333333	0.124031007751938	-0.212177714910307
16.0666666666667	0.124031007751938	-0.200025718510898
16.1	0.124031007751938	-0.187809425834244
16.1333333333333	0.124031007751938	-0.175657429434836
16.1666666666667	0.116279069767442	-0.16144795216357
16.2	0.116279069767442	-0.147238474892304
16.2333333333333	0.116279069767442	-0.13097151674918
16.2666666666667	0.124031007751938	-0.118755224072526
16.3	0.124031007751938	-0.10454574680126
16.3333333333333	0.116279069767442	-0.0964444158683213
16.3666666666667	0.124031007751938	-0.0822349385970553
16.4	0.124031007751938	-0.0720761267922587
16.4333333333333	0.124031007751938	-0.0599241303928504
16.4666666666667	0.124031007751938	-0.0477078377161962
16.5	0.116279069767442	-0.0334983604449303
16.5333333333333	0.116279069767442	-0.0192888831736643
16.5666666666667	0.124031007751938	-0.0050794059023983
16.6	0.124031007751938	0.00913007136886779
16.6333333333333	0.124031007751938	0.0213463640455216
16.6666666666667	0.116279069767442	0.0436571722497265


==> figures/9.csv <==
Time	CurrentSignal	VoltageSignal
0	-0.127392017495899	0.0166008374662192
0.0333333333333333	-0.118279569892473	0.0297330205208921
0.0666666666666667	-0.109167122289047	0.0426751403201378
0.1	-0.0989611809732094	0.0556172601193836
0.133333333333333	-0.088755239657372	0.0689335669527513
0.166666666666667	-0.0781848004373975	0.0809372494283251
0.2	-0.0668853654091489	0.0910640572565558
0.233333333333333	-0.0552214324767633	0.103631990021679
0.266666666666667	-0.0424640058319664	0.117512547144597
0.3	-0.0297065791871697	0.129326166364743
0.333333333333333	-0.0162201567340988	0.140397350993378
0.366666666666667	-0.00309823218516503	0.152026846434829
0.4	0.010752688172043	0.164030528910403
0.433333333333333	0.0246036085292509	0.174905710806878
0.466666666666667	0.0380900309823218	0.18597095595878
0.5	0.0523054492436668	0.196477890297865
0.533333333333333	0.0657918716967376	0.207917322483889
0.566666666666667	0.0796427920539458	0.218798443857096
0.6	0.0931292145070166	0.229863689008998
0.633333333333333	0.10625113905595	0.240364683871351
0.666666666666667	0.119373063604884	0.251055741989131
0.7	0.132859486057955	0.261746800106911
0.733333333333333	0.145981410606889	0.27243785822469
0.766666666666667	0.159103335155823	0.28312891634247
0.8	0.172225259704757	0.293825913936982
0.833333333333333	0.185711682157828	0.304326908799335
0.866666666666667	0.198469108802624	0.315208030172542
0.9	0.211226535447421	0.325709025034894
0.933333333333333	0.224348459996355	0.336590146408101
0.966666666666667	0.237470384545289	0.348219641849553
1	0.250227811190086	0.3600332610697
1.03333333333333	0.262985237834882	0.37072431918748
1.06666666666667	0.275742664479679	0.381605440560687
1.1	0.288135593220339	0.392296498678466
1.13333333333333	0.300893019865136	0.404110117898613
1.16666666666667	0.313285948605796	0.415365426305942
1.2	0.325678877346455	0.426804858491967
1.23333333333333	0.337707308182978	0.438808540967541
1.26666666666667	0.349735739019501	0.450438036408992
1.3	0.361764169856023	0.462257595105871
1.33333333333333	0.373428102788409	0.473506964036468
1.36666666666667	0.385092035720795	0.485516585988774
1.4	0.39675596865318	0.497140141953494
1.43333333333333	0.407690905777292	0.5091497639058
1.46666666666667	0.41899034080554	0.51984082202358
1.5	0.430289775833789	0.531090190954177
1.53333333333333	0.441589210862038	0.542719686395629
1.56666666666667	0.452524147986149	0.553784931547531
1.6	0.463459085110261	0.564291865886615
1.63333333333333	0.474758520138509	0.575357111038518
1.66666666666667	0.486057955166758	0.584735544798503
1.7	0.49808638600328	0.594678228848038
1.73333333333333	0.509750318935666	0.60407448103822
1.76666666666667	0.522143247676326	0.613815222878864
1.8	0.534900674321123	0.623555964719508
1.83333333333333	0.54765810096592	0.632168205981053
1.86666666666667	0.560415527610716	0.641196210613845
1.9	0.573172954255513	0.649452083271464
1.93333333333333	0.586294878804447	0.657707955929083
1.96666666666667	0.599416803353381	0.6670923291658
2	0.612903225806452	0.675526386125382
2.03333333333333	0.626025150355386	0.682653758203902
2.06666666666667	0.639147074904319	0.690553262257595
2.1	0.65263349735739	0.697680634336115
2.13333333333333	0.665755421906324	0.701778873281264
2.16666666666667	0.678877346455258	0.705877112226413
2.2	0.691999271004192	0.710985062216019
2.23333333333333	0.704756697648988	0.716805749413477
2.26666666666667	0.71824312010206	0.723339173818786
2.3	0.731365044650993	0.730466545897307
2.33333333333333	0.744486969199927	0.734980548213702
2.36666666666667	0.757244395844724	0.743058236569358
2.4	0.770366320393658	0.749769845276631
2.43333333333333	0.783123747038455	0.755590532474089
2.46666666666667	0.795152177874977	0.762005167344757
2.5	0.8071806087115	0.769132539423277
2.53333333333333	0.818844541643886	0.775131410922698
2.56666666666667	0.830508474576271	0.781130282422118
2.6	0.84180790960452	0.787663706827429
2.63333333333333	0.852742846728631	0.791821340539898
2.66666666666667	0.863313285948606	0.794969263207912
2.7	0.873519227264443	0.799839634128233
2.73333333333333	0.882996172772007	0.804591215513913
2.76666666666667	0.892108620375433	0.808511270157099
2.8	0.900856570074722	0.813025272473495
2.83333333333333	0.908875523965737	0.817895643393817
2.86666666666667	0.916529979952615	0.823716330591275
2.9	0.924184435939493	0.829893386392659
2.93333333333333	0.931474394022234	0.83589225789208
2.96666666666667	0.938035356296701	0.842663261366674
3	0.944960816475305	0.850919134024292
3.03333333333333	0.951157280845635	0.857630742731565
3.06666666666667	0.956989247311828	0.864401746206159
3.1	0.962456715873884	0.872241855492531
3.13333333333333	0.967559686531802	0.879428622338372
3.16666666666667	0.973027155093858	0.886912363020818
3.2	0.977401129943503	0.894217919401301
3.23333333333333	0.981775104793147	0.900394975202685
3.26666666666667	0.985420083834518	0.906572031004068
3.3	0.989065062875888	0.912392718201526
3.33333333333333	0.991981046108985	0.918035221097021
3.36666666666667	0.994532531437944	0.923499539690553
3.4	0.996719518862766	0.927775962937665
3.43333333333333	0.998177510479315	0.931755412348172
3.46666666666667	0.999271004191726	0.935497282689395
3.5	0.999635502095863	0.939239153030618
3.53333333333333	1	0.942624654767915
3.56666666666667	0.999271004191726	0.945772577435928
3.6	0.998177510479315	0.948801710569299
3.63333333333333	0.996719518862766	0.95183084370267
3.66666666666667	0.994532531437944	0.954444213464794
3.7	0.992345544013122	0.957057583226918
3.73333333333333	0.989065062875888	0.959314584385116
3.76666666666667	0.985420083834518	0.960799453568141
3.8	0.981775104793147	0.963056454726339
3.83333333333333	0.976672134135229	0.964957087280611
3.86666666666667	0.971933661381447	0.967154693671488
3.9	0.966466192819391	0.969055326225759
3.93333333333333	0.960634226353198	0.971134143081994
3.96666666666667	0.954073264078732	0.973925697146081
4	0.947512301804265	0.97564814539839
4.03333333333333	0.940222343721524	0.977845751789267
4.06666666666667	0.932567887734645	0.979568200041576
4.1	0.92454893384363	0.981825201199774
4.13333333333333	0.916165482048478	0.983131886080836
4.16666666666667	0.907417532349189	0.984794939565824
4.2	0.8986695826499	0.98633920351617
4.23333333333333	0.889192637142336	0.987645888397232
4.26666666666667	0.879351193730636	0.988952573278294
4.3	0.869509750318936	0.989665310486146
4.33333333333333	0.859303809003098	0.991565943040418
4.36666666666667	0.849097867687261	0.99287262792148
4.4	0.838527428467287	0.993822944198616
4.43333333333333	0.827956989247312	0.995129629079678
4.46666666666667	0.8170220521232	0.995664181985567
4.5	0.805722617094952	0.99643631396074
4.53333333333333	0.794058684162566	0.997386630237876
4.56666666666667	0.783123747038455	0.997921183143765
4.6	0.771459814106069	0.998693315118938
4.63333333333333	0.759795881173683	0.999049683722864
4.66666666666667	0.748131948241298	0.999465447094111
4.7	0.736103517404775	1
4.73333333333333	0.724804082376526	0.999643631396074
4.76666666666667	0.712775651540004	0.999821815698037
4.8	0.700747220703481	0.998871499420901
4.83333333333333	0.689083287771096	0.998336946515012
4.86666666666667	0.677054856934573	0.997921183143765
4.9	0.665390924002187	0.99643631396074
4.93333333333333	0.653362493165664	0.995307813381641
4.96666666666667	0.641334062329142	0.991209574436492
5	0.629305631492619	0.98574525584296
5.03333333333333	0.616912702751959	0.981409437828527
5.06666666666667	0.604884271915437	0.980102752947465
5.1	0.592491343174777	0.977133014581415
5.13333333333333	0.580098414434117	0.97149051168592
5.16666666666667	0.567705485693457	0.969649273898969
5.2	0.556041552761072	0.962462507053128
5.23333333333333	0.544377619828686	0.958007899504053
5.26666666666667	0.533442682704574	0.956463635553708
5.3	0.522507745580463	0.952543580910522
5.33333333333333	0.511572808456351	0.944644076856829
5.36666666666667	0.500273373428103	0.939417337332581
5.4	0.490067432112265	0.934190597808333
5.43333333333333	0.479132494988154	0.928191726308912
5.46666666666667	0.468562055768179	0.921420722834318
5.5	0.458356114452342	0.914115166453835
5.53333333333333	0.448150173136504	0.906572031004068
5.56666666666667	0.438308729724804	0.89891010601966
5.6	0.428467286313104	0.891010601965967
5.63333333333333	0.418261344997266	0.883170492679595
5.66666666666667	0.408419901585566	0.875092804323939
5.7	0.398213960269729	0.865708431087221
5.73333333333333	0.387643521049754	0.856502242152466
5.76666666666667	0.375615090213231	0.849553054375909
5.8	0.363951157280846	0.841118997416328
5.83333333333333	0.351558228540186	0.831200071273721
5.86666666666667	0.339165299799526	0.822587830012176
5.9	0.326772371058866	0.81451014165652
5.93333333333333	0.31401494441407	0.805482137023728
5.96666666666667	0.300893019865136	0.797226264366109
6	0.287042099507928	0.788435838802601
6.03333333333333	0.273555677054857	0.779051465565883
6.06666666666667	0.259704756697649	0.770261040002376
6.1	0.245489338436304	0.76158940397351
6.13333333333333	0.231273920174959	0.753333531315891
6.16666666666667	0.216694004009477	0.744721290054346
6.2	0.202114087843995	0.735752680188875
6.23333333333333	0.187534171678513	0.726902859858046
6.26666666666667	0.172589757608894	0.717934249992576
6.3	0.158009841443412	0.709262613963709
6.33333333333333	0.142700929469656	0.701184925608054
6.36666666666667	0.127392017495899	0.691622368069373
6.4	0.112812101330417	0.682475573901939
6.43333333333333	0.10260616001458	0.669171146022035
6.46666666666667	0.0989611809732094	0.654500638493749
6.5	0.101877164206306	0.639889525732783
6.53333333333333	0.109896118097321	0.626169334481632
6.56666666666667	0.120466557317295	0.613993407180827
6.6	0.132130490249681	0.603480533365011
6.63333333333333	0.142336431565518	0.594488165592611
6.66666666666667	0.148897393839985	0.58642235619042
6.7	0.152906870785493	0.578356546788228
6.73333333333333	0.154364862402041	0.569916550351914
6.76666666666667	0.154729360306178	0.559979805779111
6.8	0.156187351922726	0.549098684405904
6.83333333333333	0.159103335155823	0.536904938674903
6.86666666666667	0.164935301622016	0.524337005909779
6.9	0.172954255513031	0.511959136400083
6.93333333333333	0.183160196828868	0.499955453924509
6.96666666666667	0.193730636048843	0.48870014551718
7	0.204301075268817	0.478199150654827
7.03333333333333	0.214142518680517	0.468256466605292
7.06666666666667	0.22252597047567	0.457565408487512
7.1	0.229815928558411	0.446690226591037
7.13333333333333	0.237105886641152	0.435619041962403
7.16666666666667	0.244395844723893	0.423805422742256
7.2	0.253143794423182	0.411801740266682
7.23333333333333	0.262620739930745	0.399233807501559
7.26666666666667	0.272462183342446	0.387230125025985
7.3	0.282303626754146	0.375600629584534
7.33333333333333	0.292145070165847	0.364161197398509
7.36666666666667	0.300893019865136	0.35234163870163
7.4	0.309640969564425	0.340528019481484
7.43333333333333	0.316930927647166	0.328708460784605
7.46666666666667	0.324220885729907	0.316330591274909
7.5	0.331510843812648	0.303952721765212
7.53333333333333	0.338436303991252	0.291574852255516
7.56666666666667	0.344632768361582	0.279381106524515
7.6	0.350100236923638	0.266813173759392
7.63333333333333	0.355203207581556	0.254435304249696
7.66666666666667	0.359577182431201	0.242057434739999
7.7	0.363951157280846	0.229299438719449
7.73333333333333	0.367231638418079	0.21711163246518
7.76666666666667	0.370147621651175	0.204543699700056
7.8	0.372334609075998	0.191601579900811
7.83333333333333	0.373792600692546	0.178659460101565
7.86666666666667	0.37452159650082	0.165717340302319
7.9	0.375250592309094	0.152959344281769
7.93333333333333	0.374886094404957	0.14020728773795
7.96666666666667	0.374157098596683	0.127265167938704
8	0.372699106980135	0.113384610815787
8.03333333333333	0.370147621651175	0.100258367237846
8.06666666666667	0.367596136322216	0.0869420604044784
8.1	0.364315655184983	0.0739999406052327
8.13333333333333	0.359941680335338	0.0608677575505598
8.16666666666667	0.355567705485694	0.0475514507171919
8.2	0.350100236923638	0.0344192676625188
8.23333333333333	0.344268270457445	0.0207287737950286
8.26666666666667	0.338071806087115	0.00741246696166065
8.3	0.331146345908511	-0.00627802690582968
8.33333333333333	0.323491889921633	-0.0192201467050754
8.36666666666667	0.315472936030618	-0.0327265167938706
8.4	0.307089484235466	-0.0456686365931162
8.43333333333333	0.297612538727902	-0.0586107563923618
8.46666666666667	0.288135593220339	-0.0715528761916076
8.5	0.277929651904502	-0.084120808956731
8.53333333333333	0.267723710588664	-0.0942476167849612
8.56666666666667	0.256424275560416	-0.108128173907879
8.6	0.245124840532167	-0.122192854809491
8.63333333333333	0.233460907599781	-0.133264039438126
8.66666666666667	0.221432476763259	-0.143955097555905
8.7	0.209404045926736	-0.155768716776052
8.73333333333333	0.196646619281939	-0.168146586285748
8.76666666666667	0.183889192637142	-0.179591957948505
8.8	0.170767268088209	-0.191031390134529
8.83333333333333	0.157280845635138	-0.201532384996882
8.86666666666667	0.143794423182067	-0.212223443114662
8.9	0.130308000728996	-0.223104564487869
8.93333333333333	0.116457080371788	-0.233795622605648
8.96666666666667	0.102241662110443	-0.244486680723428
9	0.0880262438490977	-0.255177738841208
9.03333333333334	0.0741753234918898	-0.266058860214415
9.06666666666667	0.0599599052305448	-0.276185668042645
9.1	0.0453799890650628	-0.286502539126303
9.13333333333333	0.0311645708037178	-0.296445223175838
9.16666666666667	0.0169491525423728	-0.307320405072313
9.2	0.00273373428102786	-0.319139963769192
9.23333333333333	-0.0118461818844542	-0.329831021886972
9.26666666666667	-0.0260616001457992	-0.340522080004752
9.3	-0.0402770184071441	-0.350838951088409
9.33333333333333	-0.0544924366684892	-0.362088320019006
9.36666666666667	-0.068343357025697	-0.372779378136786
9.4	-0.0825587752870421	-0.384034686544115
9.43333333333333	-0.096774193548387	-0.39547411873014
9.46666666666667	-0.110625113905595	-0.406355240103347
9.5	-0.12484053216694	-0.418174798800226
9.53333333333333	-0.138691452524148	-0.429424167730823
9.56666666666667	-0.152177874977219	-0.440869539393579
9.6	-0.16566429743029	-0.451744721290054
9.63333333333333	-0.179150719883361	-0.463564279986933
9.66666666666667	-0.192637142336432	-0.475567962462507
9.7	-0.205759066885365	-0.487197457903959
9.73333333333333	-0.218880991434299	-0.498636890089983
9.76666666666667	-0.232002915983233	-0.509892198497312
9.8	-0.245124840532167	-0.520957443649215
9.83333333333333	-0.25715327136869	-0.532212752056544
9.86666666666667	-0.269910698013486	-0.542713746918897
9.9	-0.282303626754146	-0.554159118581653
9.93333333333333	-0.294696555494806	-0.56540848751225
9.96666666666667	-0.306724986331329	-0.57609954563003
10	-0.319117915071988	-0.586232292934992
10.0333333333333	-0.331510843812648	-0.596174976984528
10.0666666666667	-0.343903772553308	-0.606093903127134
10.1	-0.356296701293968	-0.615300092061889
10.1333333333333	-0.369418625842901	-0.62486264960057
10.1666666666667	-0.382540550391835	-0.633474890862115
10.2	-0.39675596865318	-0.642146526890981
10.2333333333333	-0.410971386914525	-0.650580583850563
10.2666666666667	-0.425551303080007	-0.659014640810145
10.3	-0.440495717149626	-0.666676565794553
10.3333333333333	-0.455440131219246	-0.674576069848246
10.3666666666667	-0.471113541097139	-0.681881626228729
10.4	-0.486422453070895	-0.691265999465447
10.4333333333333	-0.501731365044651	-0.697264870964868
10.4666666666667	-0.517769272826681	-0.701600688979301
10.5	-0.533442682704574	-0.70629287559766
10.5333333333333	-0.549116092582468	-0.710034745938883
10.5666666666667	-0.565154000364498	-0.715855433136341
10.6	-0.581191908146528	-0.722982805214861
10.6333333333333	-0.597229815928559	-0.728209544739108
10.6666666666667	-0.613632221614726	-0.733495679030677
10.7	-0.63039912520503	-0.741513972619012
10.7333333333333	-0.647166028795334	-0.746978291212544
10.7666666666667	-0.663568434481502	-0.753511715617854
10.8	-0.679606342263532	-0.760282719092448
10.8333333333333	-0.696373245853836	-0.765925221987943
10.8666666666667	-0.712775651540004	-0.771924093487364
10.9	-0.728449061417897	-0.778695096961958
10.9333333333333	-0.74412247129579	-0.783743652184243
10.9666666666667	-0.758702387461272	-0.788257654500638
11	-0.773646801530891	-0.792177709143824
11.0333333333333	-0.787862219792236	-0.79669171146022
11.0666666666667	-0.801348642245307	-0.800789950405369
11.1	-0.815199562602515	-0.804353636444629
11.1333333333333	-0.827592491343175	-0.809461586434235
11.1666666666667	-0.839620922179698	-0.814094378285273
11.2	-0.851284855112083	-0.818786564903632
11.2333333333333	-0.862584290140332	-0.824072699195201
11.2666666666667	-0.873154729360306	-0.830784307902474
11.3	-0.884089666484418	-0.837733495679031
11.3333333333333	-0.893931109896118	-0.844148130549699
11.3666666666667	-0.903772553307818	-0.851097318326256
11.4	-0.912885000911245	-0.858937427612627
11.4333333333333	-0.921997448514671	-0.86624298399311
11.4666666666667	-0.93074539821396	-0.87396430374484
11.5	-0.938764352104975	-0.879963175244261
11.5333333333333	-0.946783305995991	-0.887090547322781
11.5666666666667	-0.954073264078732	-0.893623971728091
11.6	-0.961363222161473	-0.900038606598759
11.6333333333333	-0.967559686531802	-0.906393846702106
11.6666666666667	-0.973756150902132	-0.911442401924391
11.7	-0.978859121560051	-0.915956404240786
11.7333333333333	-0.98396209221797	-0.920292222255219
11.7666666666667	-0.988336067067614	-0.924806224571615
11.8	-0.991616548204848	-0.928548094912838
11.8333333333333	-0.994897029342081	-0.932468149556024
11.8666666666667	-0.996719518862767	-0.936031835595284
11.9	-0.998542008383452	-0.939060968728655
11.9333333333333	-0.999635502095863	-0.942208891396668
11.9666666666667	-1	-0.945059840228076
12	-0.999635502095863	-0.947495025688237
12.0333333333333	-0.998542008383452	-0.950108395450361
12.0666666666667	-0.996719518862767	-0.953078133816411
12.1	-0.994532531437944	-0.955513319276572
12.1333333333333	-0.991616548204848	-0.957235767528881
12.1666666666667	-0.987971569163477	-0.959670952989042
12.2	-0.983597594313833	-0.961749769845277
12.2333333333333	-0.978494623655914	-0.963591007632228
12.2666666666667	-0.973027155093858	-0.965313455884537
12.3	-0.966466192819391	-0.967154693671488
12.3333333333333	-0.959540732640787	-0.96905532622576
12.3666666666667	-0.952250774558046	-0.971134143081994
12.4	-0.943867322762894	-0.973331749472871
12.4333333333333	-0.935119373063605	-0.97505419772518
12.4666666666667	-0.925642427556042	-0.976954830279452
12.5	-0.916165482048478	-0.978974252368366
12.5333333333333	-0.905595042828504	-0.980874884922638
12.5666666666667	-0.894660105704392	-0.982359754105663
12.6	-0.882996172772006	-0.984082202357972
12.6333333333333	-0.870967741935484	-0.985210702937071
12.6666666666667	-0.858210315290687	-0.986517387818133
12.7	-0.84545288864589	-0.988180441303121
12.7333333333333	-0.832330964096957	-0.989665310486146
12.7666666666667	-0.818115545835611	-0.990793811065245
12.8	-0.804264625478403	-0.992100495946307
12.8333333333333	-0.789684709312921	-0.993644759896653
12.8666666666667	-0.774740295243302	-0.995129629079678
12.9	-0.759431383269546	-0.995664181985567
12.9333333333333	-0.743757973391653	-0.996614498262703
12.9666666666667	-0.72808456351376	-0.997742998841802
13	-0.71204665573173	-0.998099367445728
13.0333333333333	-0.695644250045562	-0.998871499420901
13.0666666666667	-0.679241844359395	-0.999643631396074
13.1	-0.662474940769091	-0.999227868024827
13.1333333333333	-0.645708037178786	-1
13.1666666666667	-0.628941133588482	-0.999465447094111
13.2	-0.612174229998178	-0.999227868024827
13.2333333333333	-0.59577182431201	-0.998515130816975
13.2666666666667	-0.579369418625843	-0.997564814539839
13.3	-0.562967012939676	-0.995901761054851
13.3333333333333	-0.546564607253508	-0.992516259317554
13.3666666666667	-0.530891197375615	-0.986279808748849
13.4	-0.514124293785311	-0.980874884922638
13.4333333333333	-0.498450883907418	-0.979746384343539
13.4666666666667	-0.482777474029524	-0.974282065750007
13.5	-0.466739566247494	-0.971312327383957
13.5333333333333	-0.451430654273738	-0.966976509369525
13.5666666666667	-0.435757244395845	-0.961155822172067
13.6	-0.420083834517952	-0.959314584385116
13.6333333333333	-0.405139420448332	-0.957057583226918
13.6666666666667	-0.389830508474576	-0.949930211148398
13.7	-0.374886094404957	-0.943753155347014
13.7333333333333	-0.360306178239475	-0.939060968728655
13.7666666666667	-0.345726262073993	-0.933240281531197
13.8	-0.331875341716785	-0.92629109375464
13.8333333333333	-0.318388919263714	-0.918985537374157
13.8666666666667	-0.30526699471478	-0.911442401924391
13.9	-0.292874065974121	-0.904315029845871
13.9333333333333	-0.280116639329324	-0.897009473465388
13.9666666666667	-0.267359212684527	-0.888397232203843
14	-0.253872790231456	-0.88049772815015
14.0333333333333	-0.240386367778385	-0.872241855492531
14.0666666666667	-0.226899945325314	-0.863095061325097
14.1	-0.213049024968107	-0.854423425296232
14.1333333333333	-0.199198104610898	-0.847117868915748
14.1666666666667	-0.184982686349554	-0.837555311377068
14.2	-0.170402770184072	-0.828349122442313
14.2333333333333	-0.156187351922726	-0.820509013155941
14.2666666666667	-0.141242937853107	-0.811302824221186
14.3	-0.126298523783488	-0.802868767261604
14.3333333333333	-0.111354109713869	-0.793840762628812
14.3666666666667	-0.096045197740113	-0.785406705669231
14.4	-0.0803717878622198	-0.776616280105723
14.4333333333333	-0.0650628758884637	-0.768004038844178
14.4666666666667	-0.0490249681064334	-0.759154218513349
14.5	-0.0333515582285402	-0.750720161553767
14.5333333333333	-0.0176781483506471	-0.741929735990259
14.5666666666667	-0.00127574266447961	-0.732723547055504
14.6	0.0147621651175505	-0.724289490095922
14.6333333333333	0.0300710770913066	-0.714905116859205
14.6666666666667	0.0406415163112812	-0.702313426187153
14.7	0.0442864953526518	-0.687167760520298
14.7333333333333	0.0417350100236924	-0.672675437293975
14.7666666666667	0.0333515582285402	-0.658836456508182
14.8	0.0227811190085656	-0.647016897811303
14.8333333333333	0.0122106797885913	-0.637632524574585
14.8666666666667	0.0041917258975761	-0.629733020520892
14.9	-0.000546746856205593	-0.62189291123452
14.9333333333333	-0.00236923637689079	-0.613815222878864
14.9666666666667	-0.00200473847275384	-0.604787218246073
15	-0.000182248952068531	-0.595046476405429
15.0333333333333	0.000546746856205704	-0.584355418287649
15.0666666666667	-0.000546746856205593	-0.57310010988032
15.1	-0.00382722799343904	-0.561286490660173
15.1333333333333	-0.0089301986513578	-0.549656995218721
15.1666666666667	-0.0154911609258247	-0.537837436521842
15.2	-0.0231456169127027	-0.52733644165949
15.2333333333333	-0.0300710770913067	-0.51664538354171
15.2666666666667	-0.0369965372699107	-0.506702699492175
15.3	-0.0428285037361036	-0.496385828408517
15.3333333333333	-0.0482959722981592	-0.48606895732486
15.3666666666667	-0.053763440860215	-0.475003712172958
15.4	-0.0599599052305448	-0.463748403765628
15.4333333333333	-0.0668853654091489	-0.451744721290054
15.4666666666667	-0.0745398213960269	-0.439931102069908
15.5	-0.0829232731911792	-0.428111543373029
15.5333333333333	-0.0916712228904684	-0.416107860897455
15.5666666666667	-0.100419172589758	-0.404852552490126
15.6	-0.10880262438491	-0.393603183559528
15.6333333333333	-0.117186076180062	-0.382347875152199
15.6666666666667	-0.124476034262803	-0.370344192676625
15.7	-0.132130490249681	-0.358714697235174
15.7333333333333	-0.139784946236559	-0.34614676447005
15.7666666666667	-0.147439402223437	-0.333578831704927
15.8	-0.152906870785493	-0.323261960621269
15.8333333333333	-0.158374339347549	-0.310319840822024
15.8666666666667	-0.163841807909605	-0.29831615834645
15.9	-0.168944778567523	-0.285754165058058
15.9333333333333	-0.173318753417168	-0.273744543105752
15.9666666666667	-0.176963732458538	-0.260802423306507
16	-0.180244213595772	-0.248614617052238
16.0333333333333	-0.183160196828868	-0.236046684287114
16.0666666666667	-0.185711682157828	-0.223478751521991
16.1	-0.187169673774376	-0.210726694978173
16.1333333333333	-0.188263167486787	-0.198348825468476
16.1666666666667	-0.188992163295061	-0.185590829447926
16.2	-0.188992163295061	-0.172838772904107
16.2333333333333	-0.188627665390924	-0.160080776883556
16.2666666666667	-0.187534171678513	-0.146580346271494
16.3	-0.185711682157828	-0.133448163216821
16.3333333333333	-0.183524694733005	-0.120506043417575
16.3666666666667	-0.180973209404046	-0.107938110652452
16.4	-0.177328230362675	-0.0944376800403884
16.4333333333333	-0.173318753417168	-0.0811213732070205
16.4666666666667	-0.168944778567523	-0.0674249398627981
16.5	-0.164206305813742	-0.0541086330294301
16.5333333333333	-0.158009841443412	-0.040602262940635
16.5666666666667	-0.151813377073082	-0.0276601431413893
16.6	-0.145252414798615	-0.0143438363080212
16.6333333333333	-0.137962456715874	-0.000843405695958199
16.6666666666667	-0.129943502824859	0.0122887773587146

